Container Unloading via Reinforcement Learning: Picking Order, Deadlock Avoidance, and Proof-of-Concept Simulation

Unloading containers in the courier, express and parcel industry is a physically demanding and labor-intensive work. Automatizing this process is an important step towards increasing the efficiency of parcel-handling systems. This work investigates the potential of reinforcement learning to learn a policy for item selection in container unloading scenarios. For that, a simulation environment is created and a masked deep Q-learning with a specially designed neural network architecture is implemented. The results indicate that the agent can learn to select items with an average success rate of 60 %, which is significantly better than a random policy at a random chance of 20 %. The findings suggest that RL could be a promising approach for automatizing item unloading tasks in the future.

==> data/dummy_sim_with_hist_equal/hitrate_curve_bz_1024_lr_0.001_agent_5.csv <==
0.000000
0.001953
0.002930
0.002930
0.006836
0.008789
0.017578
0.020508
0.016602
0.015625
0.015625
0.012695
0.011719
0.014648
0.005859
0.009766
0.006836
0.001953
0.002930
0.004883
0.003906
0.004883
0.001953
0.003906
0.002930
0.000977
0.000977
0.000977
0.002930
0.000977
0.000977
0.001953
0.000977
0.000000
0.000977
0.001953
0.000000
0.000000
0.000977
0.000977
0.000977
0.000977
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000977
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000977
0.000977
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000977
0.001953
0.000000
0.001953
0.000000
0.000000
0.000977
0.000000
0.000000
0.000977
0.000000
0.000000
0.001953
0.003906
0.002930
0.000977
0.001953
0.004883
0.002930
0.002930
0.004883
0.006836
0.005859
0.005859
0.005859
0.008789
0.005859
0.007812
0.008789
0.001953
0.006836
0.006836
0.003906
0.003906
0.004883
0.004883
0.007812
0.012695
0.009766
0.008789
0.011719
0.008789
0.008789
0.005859
0.010742
0.007812
0.011719
0.005859
0.002930
0.006836
0.009766
0.008789
0.007812
0.005859
0.005859
0.003906
0.002930
0.007812
0.004883
0.004883
0.011719
0.009766
0.008789
0.009766
0.012695
0.007812
0.008789
0.006836
0.011719
0.005859
0.008789
0.011719
0.007812
0.004883
0.007812
0.005859
0.005859
0.008789
0.002930
0.004883
0.004883
0.004883
0.009766
0.005859
0.004883
0.006836
0.006836
0.004883
0.004883
0.004883
0.003906
0.004883
0.005859
0.005859
0.005859
0.006836
0.007812
0.006836
0.004883
0.008789
0.006836
0.005859
0.001953
0.002930
0.008789
0.004883
0.003906
0.004883
0.007812
0.006836
0.003906
0.006836
0.011719
0.005859
0.001953
0.008789
0.003906
0.004883
0.005859
0.010742
0.008789
0.006836
0.007812
0.005859
0.005859
0.007812
0.010742
0.005859
0.006836
0.003906
0.006836
0.008789
0.005859
0.003906
0.003906
0.002930
0.005859
0.005859
0.007812
0.009766
0.008789
0.004883
0.008789
0.008789
0.004883
0.003906
0.007812
0.008789
0.008789
0.006836
0.005859
0.011719
0.007812
0.009766
0.007812
0.009766
0.005859
0.003906
0.012695
0.006836
0.006836
0.007812
0.006836
0.005859
0.011719
0.007812
0.006836
0.010742
0.009766
0.011719
0.011719
0.010742
0.007812
0.007812
0.016602
0.005859
0.003906
0.008789
0.005859
0.006836
0.006836
0.007812
0.010742
0.009766
0.012695
0.005859
0.006836
0.013672
0.012695
0.010742
0.009766
0.006836
0.011719
0.006836
0.014648
0.007812
0.010742
0.006836
0.014648
0.010742
0.019531
0.006836
0.009766
0.014648
0.012695
0.012695
0.010742
0.012695
0.012695
0.011719
0.011719
0.013672
0.011719
0.016602
0.006836
0.010742
0.006836
0.015625
0.012695
0.006836
0.007812
0.013672
0.009766
0.009766
0.013672
0.009766
0.007812
0.010742
0.009766
0.009766
0.012695
0.016602
0.013672
0.021484
0.020508
0.019531
0.016602
0.014648
0.012695
0.013672
0.016602
0.012695
0.008789
0.018555
0.022461
0.018555
0.013672
0.014648
0.017578
0.015625
0.015625
0.020508
0.012695
0.013672
0.006836
0.021484
0.014648
0.021484
0.018555
0.020508
0.018555
0.022461
0.023438
0.019531
0.012695
0.028320
0.017578
0.022461
0.027344
0.016602
0.020508
0.022461
0.029297
0.027344
0.023438
0.025391
0.035156
0.027344
0.021484
0.029297
0.016602
0.027344
0.022461
0.026367
0.034180
0.024414
0.031250
0.029297
0.020508
0.025391
0.025391
0.037109
0.043945
0.034180
0.027344
0.038086
0.047852
0.048828
0.042969
0.040039
0.047852
0.042969
0.050781
0.042969
0.061523
0.043945
0.041016
0.046875
0.041992
0.045898
0.044922
0.039062
0.035156
0.041016
0.053711
0.046875
0.041992
0.050781
0.041992
0.045898
0.042969
0.059570
0.064453
0.049805
0.054688
0.045898
0.046875
0.061523
0.053711
0.054688
0.045898
0.055664
0.049805
0.049805
0.058594
0.053711
0.056641
0.064453
0.060547
0.051758
0.061523
0.050781
0.044922
0.051758
0.056641
0.067383
0.053711
0.041992
0.055664
0.059570
0.051758
0.060547
0.058594
0.056641
0.055664
0.056641
0.064453
0.057617
0.057617
0.063477
0.068359
0.058594
0.065430
0.063477
0.066406
0.047852
0.067383
0.070312
0.063477
0.075195
0.068359
0.051758
0.072266
0.072266
0.054688
0.063477
0.054688
0.060547
0.060547
0.049805
0.060547
0.057617
0.069336
0.054688
0.062500
0.061523
0.070312
0.053711
0.049805
0.063477
0.060547
0.060547
0.054688
0.059570
0.051758
0.046875
0.048828
0.053711
0.048828
0.055664
0.054688
0.061523
0.049805
0.059570
0.052734
0.055664
0.058594
0.056641
0.064453
0.056641
0.057617
0.058594
0.064453
0.055664
0.054688
0.083008
0.070312
0.064453
0.079102
0.081055
0.073242
0.083984
0.069336
0.091797
0.087891
0.083008
0.093750
0.091797
0.092773
0.084961
0.102539
0.084961
0.106445
0.084961
0.083984
0.096680
0.084961
0.099609
0.091797
0.072266
0.106445
0.079102
0.086914
0.093750
0.082031
0.083008
0.091797
0.081055
0.087891
0.079102
0.096680
0.065430
0.088867
0.086914
0.085938
0.077148
0.085938
0.076172
0.083984
0.087891
0.090820
0.096680
0.100586
0.104492
0.092773
0.094727
0.105469
0.113281
0.131836
0.124023
0.122070
0.124023
0.120117
0.121094
0.130859
0.134766
0.119141
0.118164
0.112305
0.110352
0.108398
0.122070
0.123047
0.121094
0.122070
0.113281
0.109375
0.107422
0.095703
0.115234
0.120117
0.100586
0.104492
0.107422
0.100586
0.102539
0.082031
0.112305
0.096680
0.094727
0.085938
0.082031
0.097656
0.093750
0.096680
0.092773
0.090820
0.089844
0.087891
0.096680
0.094727
0.096680
0.097656
0.092773
0.118164
0.117188
0.131836
0.102539
0.105469
0.121094
0.103516
0.128906
0.127930
0.107422
0.132812
0.132812
0.128906
0.136719
0.123047
0.114258
0.115234
0.121094
0.107422
0.131836
0.119141
0.119141
0.128906
0.124023
0.121094
0.123047
0.131836
0.120117
0.126953
0.124023
0.143555
0.134766
0.135742
0.134766
0.142578
0.152344
0.139648
0.141602
0.136719
0.155273
0.146484
0.140625
0.166992
0.156250
0.156250
0.166992
0.146484
0.133789
0.128906
0.163086
0.130859
0.147461
0.134766
0.160156
0.147461
0.134766
0.141602
0.153320
0.158203
0.147461
0.145508
0.129883
0.143555
0.134766
0.135742
0.143555
0.140625
0.112305
0.128906
0.129883
0.118164
0.111328
0.118164
0.126953
0.105469
0.123047
0.123047
0.106445
0.113281
0.131836
0.142578
0.135742
0.132812
0.166992
0.141602
0.124023
0.156250
0.140625
0.144531
0.140625
0.160156
0.124023
0.154297
0.162109
0.170898
0.162109
0.131836
0.122070
0.133789
0.148438
0.152344
0.143555
0.134766
0.134766
0.128906
0.154297
0.140625
0.150391
0.135742
0.146484
0.137695
0.145508
0.156250
0.154297
0.148438
0.144531
0.159180
0.141602
0.159180
0.152344
0.146484
0.153320
0.158203
0.180664
0.138672
0.175781
0.154297
0.151367
0.159180
0.160156
0.159180
0.154297
0.143555
0.166016
0.171875
0.155273
0.165039
0.171875
0.156250
0.154297
0.153320
0.139648
0.152344
0.145508
0.169922
0.156250
0.158203
0.150391
0.138672
0.165039
0.168945
0.139648
0.158203
0.147461
0.147461
0.143555
0.145508
0.146484
0.170898
0.164062
0.167969
0.159180
0.163086
0.168945
0.163086
0.155273
0.150391
0.153320
0.159180
0.155273
0.149414
0.155273
0.153320
0.157227
0.147461
0.162109
0.173828
0.149414
0.183594
0.171875
0.175781
0.165039
0.153320
0.185547
0.164062
0.163086
0.156250
0.159180
0.169922
0.150391
0.160156
0.175781
0.155273
0.163086
0.142578
0.186523
0.166016
0.199219
0.166016
0.175781
0.166016
0.157227
0.174805
0.178711
0.151367
0.171875
0.173828
0.166016
0.158203
0.164062
0.157227
0.158203
0.151367
0.191406
0.172852
0.159180
0.172852
0.167969
0.166992
0.157227
0.183594
0.147461
0.169922
0.181641
0.181641
0.168945
0.182617
0.156250
0.172852
0.171875
0.188477
0.159180
0.177734
0.158203
0.181641
0.159180
0.168945
0.163086
0.167969
0.147461
0.177734
0.157227
0.152344
0.167969
0.164062
0.160156
0.178711
0.161133
0.188477
0.177734
0.182617
0.179688
0.170898
0.183594
0.159180
0.177734
0.163086
0.162109
0.175781
0.156250
0.166016
0.167969
0.182617
0.162109
0.171875
0.167969
0.181641
0.150391
0.180664
0.159180
0.175781
0.188477
0.180664
0.190430
0.165039
0.166016
0.165039
0.194336
0.180664
0.170898
0.166992
0.160156
0.182617
0.164062
0.173828
0.158203
0.195312
0.187500
0.179688
0.202148
0.168945
0.183594
0.175781
0.145508
0.166992
0.178711
0.165039
0.157227
0.150391
0.189453
0.174805
0.163086
0.181641
0.167969
0.189453
0.156250
0.164062
0.177734
0.183594
0.164062
0.193359
0.195312
0.191406
0.172852
0.193359
0.181641
0.197266
0.182617
0.164062
0.171875
0.158203
0.166992
0.166992
0.186523
0.174805
0.149414
0.170898
0.166016
0.170898
0.178711
0.158203
0.181641
0.161133
0.169922
0.188477
0.194336
0.185547
0.193359
0.189453
0.166016
0.170898
0.155273
0.171875
0.181641
0.179688
0.174805
0.177734
0.191406
0.172852
0.190430
0.180664
0.161133
0.164062
0.206055
0.169922
0.198242
0.171875
0.182617
0.194336
0.170898
0.180664
0.202148
0.179688
0.188477
0.174805
0.178711
0.172852
0.170898
0.175781
0.174805
0.182617
0.173828
0.179688
0.202148
0.185547
0.196289
0.173828
0.197266
0.175781
0.179688
0.202148
0.170898
0.208008
0.187500
0.167969
0.187500
0.166992
0.182617
0.172852
0.169922
0.181641
0.179688
0.174805
0.183594
0.208008
0.165039
0.193359
0.200195
0.186523
0.192383
0.172852
0.192383
0.160156
0.190430
0.183594
0.206055
0.187500
0.204102
0.191406
0.204102
0.185547
0.189453
0.182617
0.184570
0.181641
0.216797
0.200195
0.186523
0.196289
0.199219
0.193359
0.208984
0.199219
0.194336
0.193359
0.200195
0.180664
0.204102
0.179688
0.193359
0.183594
0.169922
0.184570
0.182617
0.178711
0.198242
0.175781
0.194336
0.178711
0.173828
0.147461
0.175781
0.175781
0.175781
0.168945
0.184570
0.175781
0.179688
0.172852
0.182617
0.182617
0.167969
0.177734
0.189453
0.208008
0.182617
0.194336
0.157227
0.177734
0.185547
0.205078
0.196289
0.189453
0.198242
0.206055
0.204102
0.196289
0.195312
0.176758
0.180664
0.194336
0.175781
0.187500
0.184570
0.199219
0.186523
0.214844
0.214844
0.200195
0.218750
0.196289
0.197266
0.204102
0.192383
0.195312
0.195312
0.176758
0.199219
0.206055
0.171875
0.190430
0.199219
0.193359
0.178711
0.205078
0.207031
0.201172
0.195312
0.181641
0.192383
0.199219
0.208984
0.195312
0.191406
0.186523
0.181641
0.197266
0.198242
0.181641
0.184570
0.199219
0.200195
0.206055
0.204102
0.211914
0.199219
0.223633
0.190430
0.208008
0.207031
0.202148
0.210938
0.196289
0.202148
0.209961
0.194336
0.181641
0.223633
0.198242
0.208984
0.210938
0.223633
0.222656
0.217773
0.210938
0.214844
0.190430
0.221680
0.228516
0.204102
0.210938
0.207031
0.191406
0.195312
0.192383
0.216797
0.207031
0.192383
0.217773
0.189453
0.191406
0.215820
0.203125
0.209961
0.190430
0.226562
0.229492
0.221680
0.208008
0.229492
0.241211
0.223633
0.221680
0.226562
0.237305
0.223633
0.207031
0.186523
0.210938
0.208008
0.208984
0.213867
0.209961
0.210938
0.214844
0.192383
0.197266
0.221680
0.211914
0.183594
0.215820
0.224609
0.214844
0.205078
0.214844
0.254883
0.223633
0.211914
0.214844
0.212891
0.195312
0.232422
0.218750
0.218750
0.217773
0.221680
0.235352
0.241211
0.237305
0.228516
0.226562
0.214844
0.209961
0.234375
0.221680
0.233398
0.205078
0.219727
0.225586
0.222656
0.216797
0.232422
0.211914
0.243164
0.235352
0.232422
0.223633
0.213867
0.214844
0.228516
0.218750
0.258789
0.229492
0.219727
0.216797
0.240234
0.218750
0.227539
0.204102
0.217773
0.226562
0.233398
0.210938
0.218750
0.226562
0.235352
0.233398
0.188477
0.217773
0.231445
0.231445
0.235352
0.240234
0.233398
0.207031
0.247070
0.218750
0.232422
0.226562
0.231445
0.244141
0.226562
0.243164
0.230469
0.239258
0.229492
0.226562
0.222656
0.228516
0.228516
0.233398
0.243164
0.229492
0.227539
0.227539
0.229492
0.259766
0.234375
0.237305
0.227539
0.235352
0.229492
0.231445
0.222656
0.231445
0.231445
0.233398
0.243164
0.240234
0.222656
0.241211
0.250977
0.239258
0.230469
0.247070
0.236328
0.230469
0.234375
0.212891
0.213867
0.240234
0.267578
0.270508
0.207031
0.268555
0.246094
0.261719
0.262695
0.250000
0.248047
0.248047
0.244141
0.248047
0.243164
0.239258
0.254883
0.250000
0.247070
0.241211
0.265625
0.235352
0.224609
0.248047
0.262695
0.261719
0.279297
0.224609
0.275391
0.262695
0.262695
0.263672
0.265625
0.279297
0.263672
0.263672
0.259766
0.233398
0.245117
0.280273
0.251953
0.272461
0.268555
0.260742
0.257812
0.265625
0.299805
0.264648
0.269531
0.288086
0.262695
0.270508
0.258789
0.259766
0.247070
0.261719
0.285156
0.267578
0.266602
0.287109
0.285156
0.294922
0.247070
0.281250
0.274414
0.272461
0.287109
0.265625
0.284180
0.283203
0.296875
0.299805
0.312500
0.265625
0.277344
0.261719
0.279297
0.280273
0.269531
0.314453
0.285156
0.289062
0.294922
0.285156
0.314453
0.296875
0.299805
0.308594
0.309570
0.322266
0.299805
0.270508
0.312500
0.302734
0.306641
0.298828
0.293945
0.304688
0.296875
0.329102
0.288086
0.322266
0.321289
0.303711
0.298828
0.294922
0.293945
0.330078
0.286133
0.321289
0.318359
0.309570
0.302734
0.327148
0.334961
0.293945
0.339844
0.328125
0.333008
0.344727
0.308594
0.329102
0.348633
0.316406
0.339844
0.359375
0.354492
0.318359
0.342773
0.351562
0.347656
0.336914
0.310547
0.340820
0.328125
0.356445
0.364258
0.352539
0.344727
0.350586
0.388672
0.372070
0.378906
0.390625
0.387695
0.358398
0.364258
0.356445
0.387695
0.397461
0.416016
0.415039
0.416016
0.392578
0.371094
0.391602
0.442383
0.439453
0.414062
0.421875
0.458008
0.422852
0.393555
0.449219
0.451172
0.455078
0.470703
0.459961
0.452148
0.424805
0.458008
0.462891
0.468750
0.437500
0.463867
0.461914
0.448242
0.456055
0.447266
0.441406
0.497070
0.497070
0.497070
0.482422
0.497070
0.480469
0.497070
0.489258
0.499023
0.518555
0.521484
0.525391
0.452148
0.482422
0.503906
0.533203
0.474609
0.511719
0.468750
0.510742
0.503906
0.496094
0.520508
0.503906
0.528320
0.511719
0.527344
0.505859
0.528320
0.527344
0.526367
0.513672
0.542969
0.548828
0.528320
0.530273
0.531250
0.542969
0.560547
0.529297
0.523438
0.529297
0.533203
0.557617
0.516602
0.551758
0.512695
0.569336
0.577148
0.554688
0.562500
0.573242
0.551758
0.576172
0.521484
0.583008
0.564453
0.569336
0.558594
0.596680
0.596680
0.607422
0.578125
0.550781
0.582031
0.597656
0.586914
0.554688
0.545898
0.621094
0.593750
0.601562
0.564453
0.602539
0.608398
0.592773
0.590820
0.603516
0.585938
0.567383
0.619141
0.611328
0.621094
0.622070
0.585938
0.588867
0.593750
0.633789
0.615234
0.619141
0.578125
0.618164
0.637695
0.628906
0.613281
0.598633
0.619141
0.633789
0.605469
0.654297
0.656250
0.639648
0.611328
0.623047
0.671875
0.663086
0.670898
0.615234
0.640625
0.669922
0.666992
0.661133
0.643555
0.623047
0.641602
0.686523
0.657227
0.650391
0.658203
0.622070
0.668945
0.681641
0.678711
0.629883
0.658203
0.671875
0.694336
0.659180
0.639648
0.666016
0.659180
0.699219
0.703125
0.653320
0.656250
0.635742
0.662109
0.680664
0.637695
0.668945
0.682617
0.669922
0.649414
0.670898
0.697266
0.687500
0.671875
0.698242
0.698242
0.674805
0.684570
0.652344
0.686523
0.686523
0.716797
0.688477
0.668945
0.669922
0.679688
0.713867
0.726562
0.708008
0.724609
0.679688
0.698242
0.713867
0.719727
0.697266
0.716797
0.666016
0.733398
0.734375
0.693359
0.717773
0.714844
0.730469
0.730469
0.737305
0.706055
0.698242
0.712891
0.712891
0.716797
0.725586
0.732422
0.736328
0.703125
0.708008
0.733398
0.759766
0.729492
0.731445
0.750977
0.711914
0.736328
0.741211
0.724609
0.756836
0.742188
0.765625
0.724609
0.732422
0.732422
0.749023
0.753906
0.747070
0.728516
0.742188
0.739258
0.726562
0.758789
0.736328
0.755859
0.728516
0.769531
0.752930
0.730469
0.741211
0.733398
0.751953
0.771484
0.749023
0.767578
0.718750
0.754883
0.737305
0.766602
0.752930
0.741211
0.735352
0.758789
0.759766
0.741211
0.729492
0.741211
0.746094
0.780273
0.737305
0.791992
0.750000
0.771484
0.743164
0.756836
0.739258
0.775391
0.785156
0.786133
0.754883
0.735352
0.765625
0.767578
0.786133
0.753906
0.776367
0.772461
0.766602
0.772461
0.757812
0.782227
0.770508
0.775391
0.772461
0.766602
0.765625
0.783203
0.769531
0.785156
0.767578
0.771484
0.787109
0.777344
0.791016
0.787109
0.794922
0.783203
0.759766
0.772461
0.793945
0.802734
0.793945
0.803711
0.765625
0.784180
0.799805
0.779297
0.789062
0.776367
0.797852
0.811523
0.815430
0.788086
0.781250
0.785156
0.819336
0.806641
0.836914
0.808594
0.798828
0.790039
0.767578
0.808594
0.833008
0.791016
0.791016
0.803711
0.801758
0.800781
0.796875
0.807617
0.816406
0.792969
0.788086
0.781250
0.810547
0.804688
0.804688
0.784180
0.782227
0.791992
0.794922
0.813477
0.801758
0.794922
0.809570
0.794922
0.792969
0.782227
0.811523
0.804688
0.803711
0.789062
0.813477
0.782227
0.810547
0.785156
0.797852
0.800781
0.802734
0.813477
0.827148
0.801758
0.801758
0.818359
0.830078
0.803711
0.779297
0.807617
0.800781
0.799805
0.808594
0.799805
0.777344
0.790039
0.788086
0.795898
0.797852
0.806641
0.779297
0.815430
0.807617
0.791992
0.801758
0.798828
0.778320
0.800781
0.800781
0.810547
0.815430
0.816406
0.811523
0.812500
0.788086
0.797852
0.811523
0.839844
0.804688
0.811523
0.825195
0.810547
0.808594
0.811523
0.822266
0.807617
0.812500
0.818359
0.818359
0.822266
0.812500
0.815430
0.833984
0.817383
0.830078
0.837891
0.833984
0.820312
0.826172
0.811523
0.830078
0.807617
0.820312
0.827148
0.822266
0.811523
0.823242
0.820312
0.814453
0.813477
0.822266
0.839844
0.829102
0.825195
0.827148
0.847656
0.833984
0.826172
0.826172
0.836914
0.827148
0.837891
0.829102
0.828125
0.856445
0.828125
0.809570
0.841797
0.816406
0.826172
0.822266
0.843750
0.817383
0.823242
0.839844
0.837891
0.859375
0.837891
0.840820
0.819336
0.834961
0.848633
0.845703
0.846680
0.860352
0.850586
0.845703
0.855469
0.845703
0.850586
0.846680
0.838867
0.831055
0.850586
0.845703
0.857422
0.850586
0.833984
0.843750
0.836914
0.857422
0.866211
0.843750
0.857422
0.835938
0.854492
0.833984
0.852539
0.845703
0.855469
0.863281
0.834961
0.851562
0.837891
0.860352
0.828125
0.858398
0.858398
0.863281
0.851562
0.862305
0.861328
0.851562
0.881836
0.870117
0.861328
0.840820
0.868164
0.855469
0.858398
0.872070
0.865234
0.856445
0.846680
0.829102
0.862305
0.860352
0.874023
0.870117
0.879883
0.866211
0.855469
0.861328
0.852539
0.876953
0.866211
0.882812
0.889648
0.852539
0.862305
0.875000
0.863281
0.883789
0.873047
0.885742
0.879883
0.853516
0.872070
0.898438
0.882812
0.864258
0.891602
0.878906
0.873047
0.895508
0.888672
0.896484
0.887695
0.883789
0.878906
0.879883
0.884766
0.884766
0.877930
0.897461
0.862305
0.880859
0.863281
0.894531
0.865234
0.898438
0.891602
0.887695
0.901367
0.892578
0.875000
0.892578
0.865234
0.883789
0.880859
0.879883
0.867188
0.882812
0.891602
0.889648
0.887695
0.893555
0.863281
0.881836
0.890625
0.895508
0.902344
0.897461
0.889648
0.903320
0.875977
0.894531
0.893555
0.910156
0.905273
0.907227
0.905273
0.902344
0.894531
0.902344
0.897461
0.904297
0.914062
0.902344
0.903320
0.916992
0.915039
0.908203
0.924805
0.906250
0.904297
0.924805
0.910156
0.916016
0.916016
0.916992
0.894531
0.921875
0.906250
0.923828
0.911133
0.909180
0.892578
0.911133
0.914062
0.923828
0.923828
0.904297
0.901367
0.934570
0.912109
0.913086
0.912109
0.910156
0.915039
0.918945
0.925781
0.917969
0.921875
0.907227
0.909180
0.906250
0.918945
0.902344
0.919922
0.897461
0.914062
0.901367
0.907227
0.920898
0.903320
0.913086
0.912109
0.915039
0.902344
0.910156
0.923828
0.935547
0.926758
0.926758
0.917969
0.940430
0.935547
0.926758
0.919922
0.915039
0.922852
0.913086
0.928711
0.935547
0.936523
0.944336
0.937500
0.927734
0.919922
0.906250
0.941406
0.937500
0.941406
0.928711
0.945312
0.926758
0.938477
0.925781
0.926758
0.931641
0.921875
0.935547
0.929688
0.934570
0.942383
0.939453
0.945312
0.949219
0.953125
0.921875
0.932617
0.934570
0.935547
0.926758
0.959961
0.948242
0.941406
0.935547
0.933594
0.927734
0.941406
0.937500
0.932617
0.942383
0.935547
0.941406
0.913086
0.923828
0.932617
0.937500
0.918945
0.937500
0.942383
0.946289
0.934570
0.957031
0.945312
0.948242
0.941406
0.954102
0.945312
0.957031
0.967773
0.952148
0.957031
0.934570
0.948242
0.955078
0.961914
0.965820
0.948242
0.958008
0.957031
0.948242
0.933594
0.951172
0.950195
0.952148
0.941406
0.961914
0.958008
0.946289
0.964844
0.959961
0.955078
0.944336
0.953125
0.959961
0.950195
0.956055
0.952148
0.958984
0.963867
0.969727
0.954102
0.958984
0.951172
0.935547
0.947266
0.956055
0.957031
0.947266
0.977539
0.962891
0.970703
0.972656
0.968750
0.964844
0.955078
0.954102
0.959961
0.958984
0.952148
0.958984
0.972656
0.965820
0.957031
0.956055
0.958984
0.947266
0.948242
0.954102
0.958008
0.962891
0.972656
0.968750
0.967773
0.970703
0.954102
0.953125
0.951172
0.956055
0.985352
0.977539
0.971680
0.965820
0.980469
0.954102
0.959961
0.963867
0.950195
0.952148
0.963867
0.968750
0.972656
0.953125
0.941406
0.947266
0.954102
0.945312
0.957031
0.969727
0.973633
0.963867
0.953125
0.972656
0.958984
0.960938
0.958984
0.965820
0.968750
0.958984
0.969727
0.957031
0.971680
0.973633
0.971680
0.980469
0.981445
0.978516
0.967773
0.974609
0.967773
0.974609
0.961914
0.965820
0.976562
0.978516
0.972656
0.977539
0.978516
0.981445
0.977539
0.984375
0.971680
0.977539
0.979492
0.978516
0.978516
0.984375
0.974609
0.969727
0.979492
0.986328
0.979492
0.990234
0.982422
0.978516
0.963867
0.976562
0.974609
0.964844
0.977539
0.972656
0.990234
0.983398
0.984375
0.978516
0.982422
0.982422
0.985352
0.966797
0.972656
0.961914
0.969727
0.965820
0.963867
0.954102
0.967773
0.972656
0.964844
0.979492
0.977539
0.981445
0.978516
0.981445
0.974609
0.968750
0.972656
0.973633
0.973633
0.965820
0.967773
0.960938
0.976562
0.971680
0.979492
0.979492
0.986328
0.983398
0.988281
0.986328
0.976562
0.988281
0.977539
0.970703
0.978516
0.982422
0.984375
0.986328
0.986328
0.986328
0.986328
0.986328
0.983398
0.982422
0.989258
0.987305
0.986328
0.971680
0.987305
0.982422
0.985352
0.991211
0.983398
0.982422
0.989258
0.984375
0.988281
0.983398
0.981445
0.983398
0.984375
0.990234
0.989258
0.982422
0.990234
0.992188
0.974609
0.983398
0.983398
0.987305
0.981445
0.987305
0.987305
0.989258
0.988281
0.987305
0.992188
0.987305
0.987305
0.981445
0.992188
0.994141
0.990234
0.985352
0.984375
0.983398
0.986328
0.987305
0.985352
0.987305
0.987305
0.986328
0.987305
0.983398
0.983398
0.982422
0.969727
0.971680
0.977539
0.978516
0.981445
0.987305
0.980469
0.985352
0.984375
0.984375
0.981445
0.980469
0.973633
0.988281
0.985352
0.992188
0.991211
0.987305
0.988281
0.985352
0.986328
0.995117
0.981445
0.978516
0.984375
0.981445
0.983398
0.990234
0.982422
0.985352
0.983398
0.974609
0.976562
0.963867
0.967773
0.971680
0.970703
0.977539
0.982422
0.983398
0.991211
0.987305
0.986328
0.982422
0.987305
0.990234
0.990234
0.991211
0.988281
0.989258
0.990234
0.990234
0.987305
0.990234
0.981445
0.991211
0.994141
0.992188
0.994141
0.990234
0.989258
0.990234
0.981445
0.990234
0.993164
0.988281
0.989258
0.993164
0.990234
0.991211
0.987305
0.986328
0.993164
0.984375
0.989258
0.984375
0.981445
0.977539
0.982422
0.990234
0.984375
0.989258
0.990234
0.987305
0.988281
0.981445
0.990234
0.989258
0.992188
0.989258
0.987305
0.994141
0.997070
0.994141
0.995117
0.994141
0.989258
0.992188
0.991211
0.986328
0.994141
0.991211
0.995117
0.995117
0.988281
0.985352
0.990234
0.990234
0.991211
0.990234
0.991211
0.986328
0.992188
0.983398
0.981445
0.980469
0.983398
0.988281
0.984375
0.983398
0.982422
0.986328
0.987305
0.973633
0.970703
0.985352
0.987305
0.988281
0.993164
0.992188
0.987305
0.984375
0.986328
0.984375
0.989258
0.992188
0.991211
0.987305
0.988281
0.997070
0.990234
0.992188
0.987305
0.990234
0.986328
0.983398
0.985352
0.978516
0.986328
0.986328
0.990234
0.986328
0.996094
0.990234
0.988281
0.990234
0.988281
0.994141
0.990234
0.995117
0.985352
0.995117
0.987305
0.981445
0.976562
0.987305
0.982422
0.986328
0.993164
0.994141
0.995117
0.992188
0.988281
0.980469
0.989258
0.991211
0.988281
0.989258
0.989258
0.990234
0.986328
0.995117
0.991211
0.994141
0.992188
0.990234
0.997070
0.994141
0.993164
0.989258
0.992188
0.990234
0.990234
0.993164
0.987305
0.991211
0.988281
0.987305
0.993164
0.991211
0.993164
0.996094
0.996094
0.995117
0.995117
0.992188
0.994141
0.998047
0.997070
0.996094
0.993164
0.989258
0.992188
0.986328
0.990234
0.991211
0.996094
0.997070
0.997070
0.996094
0.995117
0.999023
0.993164
0.999023
0.995117
0.991211
0.995117
0.998047
0.992188
0.998047
0.997070
0.997070
0.993164
0.998047
0.994141
0.997070
0.996094
0.995117
0.995117
0.991211
0.999023
0.992188
0.996094
0.996094
0.994141
0.997070
0.992188
0.996094
0.993164
0.996094
0.997070
0.993164
0.993164
0.988281
0.991211
0.988281
0.994141
0.995117
0.992188
0.994141
0.994141
0.997070
1.000000
0.996094
0.998047
0.993164
0.990234
0.988281
0.989258
0.982422
0.979492
0.988281
0.991211
0.995117
0.998047
0.986328
0.985352
0.973633
0.982422
0.987305
0.996094
0.995117
0.997070
0.997070
0.996094
0.997070
0.995117
0.992188
0.993164
0.990234
0.987305
0.987305
0.991211
0.996094
0.995117
0.997070
0.993164
0.991211
0.985352
0.984375
0.984375
0.993164
0.999023
0.996094
0.997070
0.998047
0.999023
0.999023
0.996094
0.988281
0.994141
0.984375
0.974609
0.990234
0.992188
0.989258
0.994141
0.989258
0.990234
0.991211
0.996094
0.996094
0.996094
0.996094
0.993164
0.995117
0.988281
0.995117
0.996094
0.997070
0.996094
0.992188
0.996094
0.990234
0.992188
0.992188
0.996094
0.995117
0.995117
0.999023
0.996094
0.996094
0.998047
0.997070
0.995117
0.996094
0.999023
0.998047
0.997070
0.998047
0.997070
0.994141
1.000000
0.997070
0.998047
0.994141
0.995117
0.996094
0.995117
0.995117
0.997070
0.998047
0.996094
0.997070
0.995117
0.994141
0.995117
0.992188
0.993164
0.986328
0.992188
0.987305
0.995117
0.996094
0.998047
0.997070
0.995117
0.998047
0.995117
0.994141
0.997070
0.993164
0.993164
0.994141
0.990234
0.994141
0.994141
0.996094
0.994141
0.986328
0.989258
0.990234
0.997070
0.995117
0.997070
0.993164
0.999023
0.993164
0.992188
0.998047
0.993164
0.994141
0.998047
0.998047
0.998047
0.997070
0.996094
0.993164
0.995117
0.995117
0.996094
0.989258
0.991211
0.983398
0.988281
0.988281
0.983398
0.990234
0.996094
0.991211
0.992188
0.989258
0.996094
0.995117
0.999023
0.995117
0.998047
0.990234
0.995117
0.997070
0.996094
0.996094
0.992188
0.995117
0.988281
0.989258
0.993164
0.996094
0.995117
0.998047
0.996094
0.997070
0.995117
0.993164
0.995117
0.997070
0.996094
0.998047
0.998047
0.999023
0.996094
0.999023
0.997070
0.999023
0.998047
0.998047
0.996094
0.998047
0.997070
0.999023
0.999023
0.998047
1.000000
0.997070
0.998047
0.993164
0.999023
0.997070
0.996094
0.997070
0.990234
0.987305
0.992188
0.994141
0.997070
0.996094
0.997070
0.990234
0.982422
0.986328
0.991211
0.995117
0.996094
0.995117
0.998047
0.994141
0.994141
0.995117
0.998047
0.999023
0.997070
0.999023
0.996094
0.994141
0.997070
0.998047
0.992188
0.991211
0.984375
0.990234
0.991211
0.988281
0.989258
0.990234
0.993164
0.996094
0.997070
0.998047
0.999023
0.995117
1.000000
0.995117
0.997070
0.997070
0.996094
0.995117
0.993164
0.996094
0.997070
0.995117
0.995117
0.998047
0.999023
0.996094
0.998047
0.994141
0.998047
0.996094
0.998047
1.000000
0.999023
0.994141
0.996094
0.994141
0.985352
0.975586
0.957031
0.940430
0.972656
0.996094
0.990234
0.952148
0.944336
0.946289
0.991211
0.999023
0.995117
0.975586
0.968750
0.988281
0.993164
0.995117
0.996094
0.989258
0.985352
0.969727
0.990234
0.998047
0.999023
0.991211
0.992188
0.988281
0.989258
0.991211
0.989258
0.989258
0.989258
0.980469
0.980469
0.989258
0.992188
0.994141
0.995117
0.999023
0.998047
0.996094
0.996094
0.992188
0.996094
0.997070
0.999023
0.989258
0.980469
0.981445
0.981445
0.987305
0.999023
0.994141
0.995117
0.982422
0.953125
0.958008
0.984375
0.988281
0.999023
1.000000
0.998047
1.000000
0.997070
0.997070
0.997070
0.995117
0.998047
0.992188
0.997070
0.998047
0.998047
0.996094
0.997070
0.998047
0.999023
0.997070
0.999023
0.999023
1.000000
0.997070
0.997070
0.997070
0.994141
0.998047
1.000000
1.000000
1.000000
1.000000
0.996094
0.995117
0.995117
0.991211
0.994141
0.987305
0.989258
0.993164
0.991211
0.990234
0.998047
0.997070
0.996094
0.993164
0.990234
0.989258
0.987305
0.995117
0.986328
0.990234
0.988281
0.989258
0.987305
0.995117
0.991211
1.000000
1.000000
0.998047
0.990234
0.964844
0.966797
0.978516
0.998047
0.999023
0.999023
0.990234
0.984375
0.982422
0.992188
0.998047
0.999023
0.998047
0.991211
0.992188
0.995117
0.995117
0.994141
0.996094
0.990234
0.996094
0.995117
0.999023
0.998047
0.999023
0.998047
0.999023
0.999023
0.997070
0.996094
0.998047
0.998047
0.998047
0.997070
0.998047
0.998047
0.994141
0.996094
0.999023
0.995117
0.999023
0.996094
0.993164
0.988281
0.990234
0.997070
0.994141
0.995117
0.998047
0.996094
0.999023
1.000000
0.999023
0.999023
0.999023
1.000000
0.999023
0.999023
0.999023
0.997070
0.996094
0.999023
0.994141
0.989258
0.993164
0.993164
0.999023
1.000000
0.999023
0.999023
0.998047
0.998047
0.995117
0.995117
0.995117
1.000000
0.999023
0.999023
0.998047
0.994141
0.974609
0.985352
0.990234
0.997070
0.999023
0.993164
0.981445
0.981445
0.991211
0.996094
0.999023
0.999023
0.993164
0.973633
0.982422
0.989258
0.998047
0.999023
0.998047
0.985352
0.958984
0.956055
0.969727
0.990234
0.997070
0.978516
0.955078
0.975586
0.999023
1.000000
0.998047
0.992188
0.983398
0.981445
0.987305
0.994141
0.996094
0.998047
0.998047
1.000000
0.998047
0.978516
0.947266
0.965820
0.989258
0.995117
0.998047
0.999023
0.994141
0.996094
0.992188
0.997070
0.992188
0.999023
0.998047
0.987305
0.979492
0.971680
0.974609
0.997070
0.999023
1.000000
0.998047
0.994141
0.997070
1.000000
0.998047
1.000000
1.000000
0.994141
0.997070
0.997070
1.000000
0.994141
0.991211
0.993164
0.978516
0.982422
0.993164
0.993164
0.986328
0.969727
0.980469
0.995117
0.992188
0.995117
0.997070
0.994141
0.999023
0.997070
0.995117
0.998047
0.996094
0.995117
0.993164
0.993164
0.995117
0.991211
0.996094
0.996094
0.995117
0.996094
0.982422
0.984375
0.997070
1.000000
0.997070
0.997070
0.991211
0.993164
0.996094
0.998047
0.996094
0.998047
0.996094
0.994141
0.996094
0.995117
0.990234
0.995117
0.999023
0.998047
0.997070
0.998047
0.998047
0.999023
0.997070
0.995117
0.997070
0.988281
0.984375
0.998047
0.995117
0.988281
0.961914
0.973633
0.990234
0.997070
0.989258
0.953125
0.955078
0.991211
0.999023
0.987305
0.968750
0.985352
0.999023
0.989258
0.967773
0.989258
0.997070
1.000000
0.998047
0.993164
0.997070
0.952148
0.953125
0.965820
0.991211
0.991211
0.932617
0.916992
0.976562
0.998047
0.992188
0.973633
0.973633
0.973633
0.995117
0.999023
0.999023
0.993164
0.974609
0.967773
0.997070
1.000000
0.995117
0.960938
0.904297
0.958984
0.993164
1.000000
0.919922
0.859375
0.916992
0.977539
0.997070
0.969727
0.986328
0.998047
1.000000
0.999023
0.973633
0.951172
0.939453
0.972656
0.991211
1.000000
1.000000
0.999023
0.973633
0.946289
0.940430
0.933594
0.940430
0.990234
0.873047
0.735352
0.669922
0.618164
0.707031
0.886719
0.979492
0.934570
0.835938
0.785156
0.756836
0.728516
0.756836
0.759766
0.805664
0.835938
0.877930
0.920898
0.923828
0.921875
0.933594
0.936523
0.930664
0.934570
0.931641
0.925781
0.915039
0.928711
0.917969
0.940430
0.938477
0.918945
0.903320
0.906250
0.926758
0.900391
0.906250
0.912109
0.929688
0.912109
0.917969
0.892578
0.913086
0.911133
0.909180
0.917969
0.883789
0.900391
0.911133
0.922852
0.919922
0.920898
0.931641
0.922852
0.939453
0.934570
0.951172
0.955078
0.961914
0.958984
0.962891
0.980469
0.967773
0.965820
0.968750
0.960938
0.963867
0.967773
0.950195
0.962891
0.964844
0.938477
0.934570
0.939453
0.924805
0.929688
0.907227
0.904297
0.911133
0.915039
0.967773
0.998047
0.971680
0.896484
0.875977
0.848633
0.907227
0.958984
0.994141
0.998047
0.995117
0.990234
0.992188
0.975586
0.959961
0.958008
0.958984
0.952148
0.979492
0.996094
0.999023
0.998047
0.999023
0.999023
0.998047
0.988281
0.984375
0.979492
0.969727
0.976562
0.993164
0.995117
0.998047
1.000000
1.000000
1.000000
1.000000
1.000000
1.000000
1.000000
1.000000
1.000000
1.000000
1.000000
1.000000
1.000000
1.000000
1.000000
0.999023
1.000000
1.000000
1.000000
0.999023
1.000000
0.999023
0.998047
1.000000
0.999023
1.000000
1.000000
0.999023
1.000000
1.000000
1.000000
1.000000
1.000000
0.999023
1.000000
1.000000
1.000000
1.000000
1.000000
0.997070
0.998047
0.998047
0.999023
0.996094
0.999023
0.998047
0.999023
1.000000
0.999023
0.999023
0.997070
0.997070
0.998047
1.000000
0.998047
1.000000
0.995117
0.999023
0.998047
0.999023
0.999023
0.999023
0.996094
0.994141
0.992188
0.995117
0.994141
0.995117
0.992188
0.992188
0.996094
0.997070
0.998047
0.999023
0.997070
0.998047
0.998047
0.997070
0.996094
0.998047
0.997070
0.997070
0.995117
0.990234
0.994141
0.992188
0.993164
0.994141
0.996094
0.998047
0.998047
0.995117
0.996094
0.997070
0.995117
0.990234
0.992188
0.996094
0.997070
0.997070
0.996094
0.996094
0.995117
0.992188
0.999023
0.995117
0.998047
0.999023
1.000000
1.000000
0.996094
0.997070
0.996094
0.997070
0.998047
0.997070
0.996094
0.998047
0.999023
0.994141
0.989258
0.987305
0.971680
0.971680
0.976562
0.980469
0.994141
0.990234
0.996094
0.996094
0.994141
0.997070
0.996094
0.996094
0.996094
0.998047
0.993164
0.988281
0.988281
0.983398
0.993164
0.987305
0.987305
0.994141
0.993164
0.997070
0.999023
0.993164
0.997070
0.997070
0.998047
0.998047
0.998047
0.997070
0.999023
0.999023
0.997070
0.997070
0.995117
0.996094
0.997070
0.995117
1.000000
0.999023
0.996094
0.997070
0.997070
0.999023
0.997070
0.997070
0.993164
0.999023
1.000000
0.999023
1.000000
0.997070
0.998047
0.998047
0.999023
0.997070
0.994141
0.999023
0.996094
0.996094
0.994141
0.994141
0.999023
0.997070
0.994141
0.992188
0.994141
0.991211
0.995117
0.991211
0.993164
0.998047
1.000000
0.999023
0.992188
0.995117
0.998047
0.996094
0.995117
0.997070
0.998047
0.997070
0.995117
0.995117
0.998047
0.995117
0.998047
0.999023
0.997070
0.999023
0.999023
0.997070
0.996094
0.991211
0.993164
0.991211
0.998047
0.996094
0.994141
0.996094
0.993164
0.995117
0.996094
0.999023
0.998047
0.997070
0.999023
0.992188
0.994141
0.991211
0.988281
0.985352
0.994141
0.994141
0.998047
1.000000
0.996094
0.992188
0.994141
0.991211
0.989258
0.989258
0.992188
0.993164
0.992188
0.992188
0.997070
0.998047
0.999023
0.999023
0.995117
0.995117
0.994141
0.996094
0.994141
1.000000
0.999023
0.997070
0.999023
0.997070
0.996094
0.994141
0.998047
0.998047
0.991211
0.995117
0.998047
0.995117
0.999023
0.998047
0.998047
0.995117
0.998047
0.995117
1.000000
0.999023
0.998047
0.998047
0.999023
0.998047
0.998047
0.999023
0.998047
1.000000
0.996094
0.996094
0.999023
0.996094
0.995117
0.994141
0.989258
0.996094
0.994141
0.994141
0.991211
0.989258
0.999023
1.000000
0.999023
1.000000
0.998047
0.995117
0.997070
0.994141
0.994141
0.990234
0.994141
0.996094
0.997070
0.999023
1.000000
0.997070
0.999023
0.998047
0.995117
0.999023
0.998047
0.992188
1.000000
0.994141
0.994141
0.995117
0.997070
0.991211
0.986328
0.988281
0.998047
0.999023
0.998047
0.998047
0.997070
0.997070
1.000000
0.998047
0.997070
0.998047
0.998047
0.999023
0.997070
0.994141
0.993164
0.995117
0.994141
0.994141
0.997070
0.993164
0.992188
0.999023
1.000000
0.999023
0.999023
0.994141
0.991211
0.985352
0.986328
0.986328
0.984375
0.993164
1.000000
1.000000
1.000000
0.999023
0.999023
0.997070
0.991211
0.984375
0.979492
0.988281
0.995117
0.996094
1.000000
1.000000
0.998047
0.997070
0.996094
0.994141
0.998047
0.994141
0.998047
1.000000
0.999023
0.999023
0.999023
0.993164
0.997070
0.997070
0.998047
1.000000
0.998047
0.998047
0.997070
0.998047
0.997070
0.999023
0.999023
0.999023
1.000000
1.000000
1.000000
1.000000
0.996094
0.994141
0.994141
0.996094
0.999023
0.999023
0.998047
0.996094
0.985352
0.973633
0.995117
0.989258
0.922852
0.783203
0.793945
0.960938
0.972656
0.815430
0.643555
0.584961
0.543945
0.554688
0.507812
0.510742
0.464844
0.458984
0.456055
0.436523
0.468750
0.463867
0.487305
0.470703
0.479492
0.521484
0.509766
0.514648
0.553711
0.602539
0.625000
0.633789
0.699219
0.739258
0.771484
0.818359
0.830078
0.856445
0.866211
0.856445
0.863281
0.861328
0.843750
0.833008
0.808594
0.821289
0.806641
0.781250
0.816406
0.797852
0.816406
0.818359
0.815430
0.825195
0.839844
0.833008
0.861328
0.855469
0.850586
0.856445
0.843750
0.849609
0.833984
0.849609
0.838867
0.848633
0.846680
0.838867
0.842773
0.840820
0.845703
0.855469
0.841797
0.852539
0.870117
0.882812
0.872070
0.866211
0.866211
0.858398
0.858398
0.865234
0.848633
0.862305
0.844727
0.838867
0.844727
0.850586
0.859375
0.866211
0.873047
0.838867
0.845703
0.865234
0.862305
0.879883
0.860352
0.869141
0.863281
0.842773
0.808594
0.822266
0.760742
0.776367
0.734375
0.781250
0.803711
0.801758
0.842773
0.878906
0.845703
0.875977
0.861328
0.833984
0.813477
0.806641
0.804688
0.801758
0.840820
0.825195
0.842773
0.843750
0.851562
0.858398
0.856445


==> data/dummy_sim_with_hist_equal/hitrate_curve_bz_1024_lr_0.01_agent_7.csv <==
0.000000
0.000000
0.000000
0.000000
0.000000
0.000977
0.037109
0.033203
0.010742
0.002930
0.001953
0.003906
0.005859
0.004883
0.011719
0.016602
0.006836
0.000977
0.000000
0.000000
0.000977
0.002930
0.010742
0.015625
0.016602
0.009766
0.004883
0.001953
0.002930
0.001953
0.020508
0.025391
0.010742
0.006836
0.004883
0.007812
0.012695
0.011719
0.028320
0.033203
0.042969
0.025391
0.025391
0.020508
0.015625
0.021484
0.041016
0.044922
0.064453
0.060547
0.039062
0.030273
0.033203
0.018555
0.031250
0.030273
0.036133
0.044922
0.046875
0.050781
0.041016
0.042969
0.056641
0.075195
0.087891
0.097656
0.133789
0.121094
0.143555
0.159180
0.136719
0.175781
0.180664
0.177734
0.205078
0.241211
0.218750
0.262695
0.250000
0.205078
0.224609
0.236328
0.244141
0.231445
0.219727
0.243164
0.228516
0.253906
0.214844
0.200195
0.262695
0.254883
0.246094
0.245117
0.270508
0.257812
0.238281
0.276367
0.248047
0.263672
0.241211
0.270508
0.269531
0.296875
0.266602
0.273438
0.272461
0.285156
0.315430
0.286133
0.260742
0.297852
0.292969
0.304688
0.325195
0.255859
0.285156
0.337891
0.397461
0.285156
0.303711
0.350586
0.395508
0.343750
0.331055
0.316406
0.375977
0.409180
0.363281
0.325195
0.425781
0.446289
0.383789
0.319336
0.397461
0.480469
0.445312
0.316406
0.313477
0.393555
0.527344
0.446289
0.378906
0.366211
0.489258
0.495117
0.378906
0.354492
0.397461
0.470703
0.535156
0.380859
0.358398
0.375977
0.450195
0.486328
0.442383
0.442383
0.356445
0.374023
0.444336
0.512695
0.477539
0.444336
0.494141
0.493164
0.383789
0.511719
0.494141
0.420898
0.556641
0.355469
0.284180
0.254883
0.265625
0.311523
0.336914
0.389648
0.404297
0.419922
0.428711
0.413086
0.462891
0.434570
0.381836
0.379883
0.409180
0.448242
0.510742
0.452148
0.298828
0.268555
0.238281
0.234375
0.248047
0.232422
0.240234
0.261719
0.257812
0.205078
0.214844
0.193359
0.193359
0.208984
0.230469
0.239258
0.231445
0.270508
0.314453
0.259766
0.251953
0.286133
0.293945
0.287109
0.195312
0.191406
0.194336
0.195312
0.212891
0.218750
0.196289
0.200195
0.182617
0.160156
0.184570
0.167969
0.203125
0.202148
0.225586
0.227539
0.264648
0.266602
0.349609
0.350586
0.280273
0.220703
0.233398
0.272461
0.339844
0.399414
0.418945
0.348633
0.283203
0.283203
0.279297
0.268555
0.263672
0.314453
0.246094
0.252930
0.186523
0.201172
0.188477
0.183594
0.197266
0.186523
0.198242
0.207031
0.208984
0.227539
0.206055
0.250000
0.254883
0.268555
0.264648
0.233398
0.229492
0.227539
0.202148
0.221680
0.238281
0.221680
0.251953
0.279297
0.333008
0.320312
0.340820
0.272461
0.219727
0.245117
0.280273
0.292969
0.325195
0.341797
0.330078
0.269531
0.266602
0.277344
0.343750
0.349609
0.361328
0.332031
0.329102
0.305664
0.320312
0.339844
0.361328
0.396484
0.425781
0.435547
0.392578
0.406250
0.456055
0.426758
0.456055
0.516602
0.419922
0.378906
0.403320
0.467773
0.447266
0.443359
0.486328
0.356445
0.386719
0.383789
0.501953
0.541992
0.515625
0.460938
0.421875
0.500977
0.535156
0.502930
0.450195
0.513672
0.527344
0.542969
0.564453
0.598633
0.522461
0.565430
0.553711
0.539062
0.553711
0.551758
0.537109
0.526367
0.580078
0.625000
0.458984
0.291992
0.230469
0.202148
0.166992
0.165039
0.140625
0.131836
0.142578
0.142578
0.125977
0.126953
0.128906
0.121094
0.144531
0.128906
0.136719
0.128906
0.152344
0.142578
0.165039
0.157227
0.147461
0.171875
0.168945
0.198242
0.172852
0.218750
0.225586
0.231445
0.258789
0.256836
0.243164
0.252930
0.260742
0.256836
0.263672
0.267578
0.295898
0.313477
0.292969
0.266602
0.291016
0.246094
0.219727
0.246094
0.244141
0.244141
0.244141
0.227539
0.225586
0.228516
0.229492
0.238281
0.234375
0.219727
0.254883
0.267578
0.285156
0.283203
0.292969
0.306641
0.300781
0.318359
0.339844
0.330078
0.333008
0.370117
0.359375
0.390625
0.397461
0.367188
0.359375
0.350586
0.364258
0.342773
0.328125
0.298828
0.297852
0.278320
0.275391
0.258789
0.249023
0.250977
0.245117
0.249023
0.252930
0.240234
0.275391
0.291992
0.282227
0.276367
0.290039
0.293945
0.314453
0.313477
0.310547
0.345703
0.364258
0.389648
0.338867
0.360352
0.344727
0.331055
0.334961
0.342773
0.350586
0.365234
0.317383
0.329102
0.307617
0.309570
0.291992
0.287109
0.302734
0.343750
0.304688
0.292969
0.297852
0.298828
0.313477
0.320312
0.312500
0.303711
0.332031
0.303711
0.326172
0.317383
0.332031
0.319336
0.329102
0.309570
0.347656
0.303711
0.320312
0.332031
0.318359
0.342773
0.324219
0.319336
0.304688
0.345703
0.360352
0.362305
0.350586
0.393555
0.333008
0.324219
0.327148
0.318359
0.309570
0.314453
0.307617
0.315430
0.292969
0.316406
0.324219
0.307617
0.263672
0.311523
0.304688
0.313477
0.349609
0.337891
0.324219
0.352539
0.348633
0.368164
0.353516
0.362305
0.322266
0.348633
0.376953
0.337891
0.359375
0.313477
0.311523
0.333984
0.336914
0.332031
0.321289
0.318359
0.316406
0.346680
0.358398
0.381836
0.370117
0.396484
0.376953
0.396484
0.377930
0.344727
0.319336
0.305664
0.299805
0.303711
0.278320
0.289062
0.285156
0.290039
0.287109
0.299805
0.341797
0.348633
0.337891
0.343750
0.408203
0.395508
0.387695
0.386719
0.369141
0.310547
0.301758
0.325195
0.295898
0.295898
0.274414
0.314453
0.347656
0.341797
0.375000
0.375000
0.363281
0.375000
0.423828
0.412109
0.416016
0.410156
0.419922
0.376953
0.385742
0.367188
0.339844
0.420898
0.381836
0.346680
0.370117
0.402344
0.389648
0.408203
0.385742
0.347656
0.347656
0.331055
0.328125
0.373047
0.361328
0.373047
0.393555
0.391602
0.387695
0.436523
0.421875
0.416016
0.403320
0.373047
0.381836
0.350586
0.321289
0.367188
0.333008
0.313477
0.334961
0.395508
0.413086
0.377930
0.407227
0.413086
0.414062
0.403320
0.379883
0.395508
0.385742
0.384766
0.366211
0.367188
0.416016
0.387695
0.390625
0.438477
0.469727
0.425781
0.414062
0.364258
0.311523
0.314453
0.279297
0.273438
0.285156
0.287109
0.297852
0.309570
0.346680
0.368164
0.400391
0.380859
0.398438
0.431641
0.411133
0.372070
0.340820
0.364258
0.334961
0.355469
0.344727
0.372070
0.399414
0.456055
0.465820
0.501953
0.418945
0.376953
0.395508
0.389648
0.361328
0.379883
0.406250
0.425781
0.438477
0.426758
0.369141
0.355469
0.369141
0.359375
0.372070
0.385742
0.375977
0.422852
0.457031
0.455078
0.484375
0.461914
0.525391
0.436523
0.366211
0.362305
0.344727
0.347656
0.338867
0.358398
0.381836
0.403320
0.425781
0.462891
0.451172
0.413086
0.416016
0.401367
0.409180
0.372070
0.399414
0.416992
0.454102
0.460938
0.452148
0.432617
0.456055
0.485352
0.477539
0.479492
0.419922
0.478516
0.500000
0.485352
0.414062
0.382812
0.388672
0.394531
0.393555
0.389648
0.424805
0.400391
0.441406
0.402344
0.422852
0.419922
0.427734
0.435547
0.519531
0.483398
0.463867
0.442383
0.427734
0.448242
0.467773
0.510742
0.495117
0.469727
0.442383
0.452148
0.434570
0.480469
0.514648
0.508789
0.492188
0.468750
0.462891
0.458984
0.471680
0.528320
0.517578
0.454102
0.412109
0.424805
0.461914
0.515625
0.523438
0.546875
0.475586
0.398438
0.363281
0.398438
0.439453
0.430664
0.447266
0.481445
0.512695
0.524414
0.529297
0.433594
0.437500
0.380859
0.496094
0.434570
0.437500
0.422852
0.413086
0.448242
0.510742
0.502930
0.367188
0.292969
0.280273
0.315430
0.373047
0.377930
0.459961
0.539062
0.492188
0.442383
0.465820
0.451172
0.441406
0.405273
0.434570
0.444336
0.526367
0.549805
0.547852
0.489258
0.461914
0.501953
0.521484
0.460938
0.408203
0.434570
0.418945
0.493164
0.479492
0.541016
0.392578
0.359375
0.306641
0.369141
0.407227
0.441406
0.526367
0.577148
0.434570
0.345703
0.352539
0.307617
0.296875
0.295898
0.362305
0.398438
0.470703
0.601562
0.437500
0.308594
0.276367
0.276367
0.275391
0.267578
0.268555
0.285156
0.291016
0.331055
0.317383
0.359375
0.413086
0.590820
0.501953
0.319336
0.249023
0.184570
0.164062
0.139648
0.133789
0.145508
0.126953
0.114258
0.125000
0.132812
0.129883
0.108398
0.109375
0.109375
0.131836
0.116211
0.133789
0.126953
0.127930
0.148438
0.159180
0.157227
0.166992
0.180664
0.169922
0.248047
0.287109
0.287109
0.321289
0.274414
0.229492
0.181641
0.133789
0.134766
0.114258
0.129883
0.110352
0.111328
0.115234
0.117188
0.112305
0.107422
0.111328
0.125000
0.129883
0.121094
0.140625
0.132812
0.125000
0.141602
0.140625
0.150391
0.158203
0.128906
0.130859
0.140625
0.166016
0.151367
0.172852
0.154297
0.183594
0.155273
0.159180
0.190430
0.177734
0.176758
0.206055
0.217773
0.220703
0.224609
0.254883
0.235352
0.248047
0.287109
0.273438
0.308594
0.276367
0.299805
0.300781
0.331055
0.332031
0.320312
0.328125
0.358398
0.343750
0.364258
0.356445
0.406250
0.348633
0.410156
0.424805
0.447266
0.444336
0.409180
0.403320
0.408203
0.402344
0.338867
0.310547
0.312500
0.276367
0.303711
0.307617
0.277344
0.264648
0.270508
0.263672
0.280273
0.274414
0.296875
0.296875
0.307617
0.293945
0.346680
0.324219
0.370117
0.353516
0.362305
0.402344
0.405273
0.420898
0.432617
0.423828
0.404297
0.339844
0.338867
0.309570
0.285156
0.272461
0.271484
0.276367
0.272461
0.265625
0.235352
0.285156
0.250000
0.288086
0.303711
0.310547
0.321289
0.356445
0.402344
0.382812
0.430664
0.481445
0.522461
0.441406
0.419922
0.360352
0.320312
0.310547
0.284180
0.269531
0.266602
0.269531
0.245117
0.271484
0.271484
0.271484
0.301758
0.307617
0.340820
0.373047
0.436523
0.433594
0.500000
0.525391
0.455078
0.380859
0.330078
0.285156
0.268555
0.240234
0.223633
0.235352
0.221680
0.207031
0.211914
0.237305
0.245117
0.233398
0.221680
0.240234
0.281250
0.286133
0.309570
0.355469
0.367188
0.415039
0.401367
0.462891
0.497070
0.491211
0.437500
0.411133
0.364258
0.356445
0.328125
0.302734
0.271484
0.284180
0.289062
0.245117
0.276367
0.257812
0.274414
0.271484
0.265625
0.280273
0.324219
0.331055
0.341797
0.435547
0.457031
0.442383
0.487305
0.424805
0.385742
0.400391
0.346680
0.374023
0.353516
0.345703
0.384766
0.368164
0.391602
0.416992
0.441406
0.461914
0.456055
0.469727
0.498047
0.522461
0.498047
0.485352
0.484375
0.454102
0.458008
0.467773
0.451172
0.438477
0.400391
0.409180
0.343750
0.310547
0.306641
0.313477
0.340820
0.333984
0.332031
0.336914
0.387695
0.443359
0.462891
0.419922
0.360352
0.358398
0.350586
0.345703
0.398438
0.422852
0.438477
0.548828
0.589844
0.426758
0.324219
0.272461
0.290039
0.262695
0.277344
0.262695
0.268555
0.305664
0.300781
0.319336
0.325195
0.460938
0.720703
0.208008
0.134766
0.105469
0.088867
0.100586
0.086914
0.091797
0.076172
0.086914
0.069336
0.083008
0.067383
0.086914
0.085938
0.079102
0.075195
0.072266
0.094727
0.086914
0.080078
0.077148
0.085938
0.069336
0.076172
0.089844
0.076172
0.089844
0.073242
0.094727
0.084961
0.083984
0.099609
0.083984
0.115234
0.072266
0.087891
0.109375
0.093750
0.095703
0.088867
0.100586
0.093750
0.108398
0.100586
0.097656
0.121094
0.107422
0.100586
0.121094
0.105469
0.103516
0.109375
0.098633
0.128906
0.119141
0.113281
0.125000
0.118164
0.116211
0.132812
0.119141
0.125977
0.127930
0.124023
0.122070
0.115234
0.132812
0.150391
0.143555
0.151367
0.130859
0.149414
0.149414
0.158203
0.161133
0.148438
0.162109
0.161133
0.164062
0.197266
0.174805
0.173828
0.176758
0.184570
0.180664
0.185547
0.187500
0.195312
0.206055
0.189453
0.180664
0.196289
0.203125
0.229492
0.231445
0.250000
0.250977
0.238281
0.232422
0.296875
0.270508
0.292969
0.280273
0.296875
0.300781
0.284180
0.280273
0.309570
0.271484
0.258789
0.289062
0.247070
0.254883
0.256836
0.220703
0.217773
0.202148
0.234375
0.234375
0.225586
0.211914
0.229492
0.215820
0.222656
0.230469
0.263672
0.238281
0.242188
0.231445
0.230469
0.242188
0.273438
0.270508
0.275391
0.268555
0.307617
0.323242
0.312500
0.321289
0.307617
0.317383
0.357422
0.351562
0.332031
0.303711
0.339844
0.334961
0.356445
0.358398
0.318359
0.348633
0.322266
0.332031
0.337891
0.355469
0.353516
0.320312
0.333984
0.323242
0.315430
0.304688
0.320312
0.320312
0.297852
0.285156
0.296875
0.271484
0.300781
0.301758
0.323242
0.309570
0.311523
0.313477
0.311523
0.340820
0.353516
0.372070
0.379883
0.379883
0.400391
0.379883
0.366211
0.363281
0.325195
0.289062
0.308594
0.275391
0.302734
0.284180
0.270508
0.294922
0.303711
0.295898
0.333984
0.344727
0.369141
0.381836
0.382812
0.456055
0.468750
0.408203
0.389648
0.306641
0.278320
0.289062
0.273438
0.262695
0.279297
0.272461
0.239258
0.255859
0.288086
0.279297
0.331055
0.343750
0.392578
0.422852
0.401367
0.376953
0.340820
0.345703
0.353516
0.361328
0.358398
0.416016
0.394531
0.399414
0.417969
0.416992
0.414062
0.413086
0.427734
0.458984
0.452148
0.446289
0.403320
0.399414
0.412109
0.421875
0.401367
0.372070
0.380859
0.387695
0.404297
0.461914
0.464844
0.513672
0.514648
0.503906
0.484375
0.537109
0.471680
0.507812
0.473633
0.434570
0.392578
0.375977
0.384766
0.414062
0.477539
0.541016
0.527344
0.491211
0.441406
0.428711
0.417969
0.392578
0.439453
0.432617
0.488281
0.419922
0.416992
0.437500
0.491211
0.496094
0.555664
0.534180
0.554688
0.554688
0.557617
0.418945
0.331055
0.273438
0.282227
0.276367
0.303711
0.332031
0.418945
0.461914
0.573242
0.596680
0.485352
0.412109
0.409180
0.391602
0.394531
0.429688
0.511719
0.604492
0.493164
0.533203
0.481445
0.559570
0.425781
0.469727
0.550781
0.751953
0.241211
0.166992
0.143555
0.116211
0.104492
0.098633
0.093750
0.079102
0.078125
0.094727
0.086914
0.087891
0.085938
0.085938
0.087891
0.106445
0.112305
0.115234
0.138672
0.137695
0.171875
0.176758
0.196289
0.176758
0.187500
0.216797
0.205078
0.211914
0.269531
0.318359
0.408203
0.407227
0.293945
0.305664
0.287109
0.316406
0.190430
0.152344
0.129883
0.122070
0.121094
0.112305
0.100586
0.115234
0.112305
0.115234
0.104492
0.099609
0.103516
0.098633
0.105469
0.096680
0.109375
0.106445
0.105469
0.092773
0.088867
0.108398
0.125000
0.109375
0.127930
0.106445
0.102539
0.104492
0.112305
0.112305
0.116211
0.119141
0.113281
0.125000
0.116211
0.106445
0.114258
0.115234
0.094727
0.127930
0.112305
0.148438
0.102539
0.123047
0.146484
0.115234
0.119141
0.143555
0.116211
0.139648
0.133789
0.117188
0.147461
0.136719
0.138672
0.143555
0.125977
0.147461
0.154297
0.127930
0.171875
0.143555
0.150391
0.153320
0.173828
0.165039
0.152344
0.165039
0.167969
0.151367
0.173828
0.176758
0.187500
0.166016
0.181641
0.191406
0.176758
0.170898
0.174805
0.212891
0.219727
0.207031
0.219727
0.240234
0.220703
0.239258
0.238281
0.249023
0.238281
0.278320
0.275391
0.276367
0.291016
0.296875
0.299805
0.327148
0.354492
0.319336
0.331055
0.350586
0.366211
0.375000
0.380859
0.373047
0.400391
0.385742
0.358398
0.398438
0.376953
0.416992
0.402344
0.368164
0.343750
0.341797
0.336914
0.329102
0.303711
0.332031
0.321289
0.306641
0.319336
0.279297
0.310547
0.279297
0.295898
0.301758
0.302734
0.311523
0.328125
0.314453
0.329102
0.348633
0.342773
0.350586
0.333984
0.381836
0.361328
0.376953
0.353516
0.356445
0.342773
0.324219
0.353516
0.381836
0.354492
0.350586
0.355469
0.386719
0.419922
0.423828
0.436523
0.485352
0.477539
0.427734
0.397461
0.357422
0.341797
0.333008
0.319336
0.301758
0.319336
0.307617
0.285156
0.301758
0.312500
0.358398
0.398438
0.436523
0.408203
0.416016
0.400391
0.381836
0.393555
0.400391
0.399414
0.458008
0.500000
0.488281
0.468750
0.404297
0.375000
0.387695
0.410156
0.428711
0.468750
0.510742
0.538086
0.558594
0.556641
0.536133
0.467773
0.429688
0.419922
0.422852
0.437500
0.487305
0.460938
0.463867
0.406250
0.390625
0.433594
0.442383
0.505859
0.579102
0.601562
0.539062
0.442383
0.402344
0.460938
0.481445
0.525391
0.611328
0.555664
0.449219
0.382812
0.389648
0.376953
0.416016
0.448242
0.432617
0.378906
0.444336
0.452148
0.504883
0.541992
0.439453
0.440430
0.438477
0.475586
0.506836
0.654297
0.548828
0.487305
0.477539
0.507812
0.544922
0.495117
0.432617
0.415039
0.461914
0.537109
0.694336
0.160156
0.093750
0.086914
0.077148
0.057617
0.053711
0.064453
0.063477
0.065430
0.060547
0.061523
0.048828
0.064453
0.045898
0.057617
0.054688
0.065430
0.068359
0.056641
0.078125
0.068359
0.083984
0.090820
0.071289
0.095703
0.113281
0.133789
0.162109
0.202148
0.225586
0.269531
0.208984
0.473633
0.088867
0.071289
0.054688
0.047852
0.062500
0.054688
0.060547
0.058594
0.068359
0.079102
0.076172
0.099609
0.117188
0.125977
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000977
0.000000
0.001953
0.010742
0.019531
0.048828
0.070312
0.075195
0.023438
0.003906
0.000977
0.004883
0.010742
0.028320
0.101562
0.114258
0.116211
0.117188
0.137695
0.094727
0.083984
0.075195
0.052734
0.057617
0.052734
0.056641
0.039062
0.054688
0.052734
0.049805
0.070312
0.102539
0.099609
0.120117
0.112305
0.142578
0.141602
0.128906
0.121094
0.117188
0.119141
0.113281
0.107422
0.102539
0.116211
0.128906
0.125977
0.136719
0.160156
0.152344
0.176758
0.146484
0.150391
0.128906
0.171875
0.166016
0.180664
0.184570
0.166016
0.185547
0.185547
0.203125
0.236328
0.236328
0.245117
0.254883
0.293945
0.330078
0.320312
0.326172
0.400391
0.298828
0.220703
0.203125
0.179688
0.152344
0.147461
0.155273
0.135742
0.143555
0.133789
0.125000
0.138672
0.111328
0.119141
0.107422
0.104492
0.109375
0.114258
0.107422
0.106445
0.129883
0.113281
0.101562
0.103516
0.111328
0.094727
0.113281
0.107422
0.122070
0.125000
0.100586
0.108398
0.118164
0.127930
0.132812
0.153320
0.124023
0.126953
0.122070
0.121094
0.126953
0.140625
0.145508
0.133789
0.143555
0.140625
0.153320
0.130859
0.173828
0.163086
0.167969
0.160156
0.191406
0.180664
0.213867
0.196289
0.218750
0.222656
0.232422
0.261719
0.325195
0.370117
0.358398
0.375000
0.375977
0.368164
0.407227
0.440430
0.482422
0.462891
0.530273
0.481445
0.534180
0.375977
0.348633
0.336914
0.357422
0.456055
0.487305
0.388672
0.311523
0.283203
0.278320
0.251953
0.262695
0.257812
0.286133
0.290039
0.324219
0.366211
0.425781
0.533203
0.491211
0.447266
0.458008
0.507812
0.585938
0.415039
0.301758
0.276367
0.255859
0.257812
0.250977
0.232422
0.235352
0.255859
0.262695
0.275391
0.293945
0.307617
0.365234
0.461914
0.563477
0.453125
0.378906
0.321289
0.305664
0.301758
0.257812
0.255859
0.306641
0.306641
0.335938
0.340820
0.376953
0.427734
0.428711
0.475586
0.474609
0.435547
0.440430
0.547852
0.678711
0.227539
0.134766
0.129883
0.106445
0.098633
0.097656
0.083984
0.091797
0.078125
0.097656
0.068359
0.088867
0.075195
0.079102
0.083008
0.077148
0.087891
0.084961
0.073242
0.093750
0.089844
0.091797
0.086914
0.080078
0.080078
0.086914
0.087891
0.073242
0.079102
0.094727
0.084961
0.085938
0.084961
0.096680
0.091797
0.092773
0.095703
0.082031
0.093750
0.093750
0.078125
0.088867
0.085938
0.072266
0.106445
0.093750
0.091797
0.093750
0.095703
0.089844
0.092773
0.100586
0.087891
0.099609
0.102539
0.111328
0.090820
0.094727
0.103516
0.121094
0.096680
0.099609
0.099609
0.107422
0.105469
0.104492
0.113281
0.100586
0.102539
0.084961
0.088867
0.085938
0.106445
0.088867
0.100586
0.101562
0.103516
0.075195
0.091797
0.101562
0.095703
0.087891
0.095703
0.100586
0.101562
0.109375
0.097656
0.094727
0.087891
0.089844
0.103516
0.095703
0.095703
0.100586
0.114258
0.101562
0.123047
0.127930
0.128906
0.147461
0.127930
0.129883
0.145508
0.159180
0.145508
0.158203
0.177734
0.166016
0.179688
0.220703
0.183594
0.172852
0.144531
0.157227
0.141602
0.171875
0.123047
0.169922
0.142578
0.157227
0.132812
0.141602
0.148438
0.151367
0.134766
0.155273
0.134766
0.160156
0.149414
0.158203
0.139648
0.141602
0.159180
0.135742
0.121094
0.128906
0.152344
0.138672
0.131836
0.163086
0.139648
0.147461
0.133789
0.143555
0.143555
0.148438
0.130859
0.160156
0.135742
0.169922
0.150391
0.175781
0.150391
0.143555
0.170898
0.179688
0.170898
0.143555
0.156250
0.164062
0.178711
0.171875
0.180664
0.212891
0.170898
0.191406
0.188477
0.196289
0.214844
0.196289
0.222656
0.187500
0.238281
0.246094
0.244141
0.248047
0.243164
0.276367
0.271484
0.286133
0.269531
0.281250
0.279297
0.265625
0.268555
0.251953
0.251953
0.274414
0.263672
0.278320
0.281250
0.293945
0.342773
0.306641
0.301758
0.291016
0.289062
0.285156
0.325195
0.318359
0.333984
0.333984
0.285156
0.318359
0.297852
0.325195
0.343750
0.318359
0.363281
0.331055
0.322266
0.356445
0.366211
0.355469
0.331055
0.323242
0.331055
0.344727
0.416992
0.371094
0.346680
0.366211
0.402344
0.436523
0.391602
0.388672
0.381836
0.424805
0.461914
0.303711
0.235352
0.202148
0.177734
0.190430
0.179688
0.150391
0.158203
0.158203
0.141602
0.136719
0.162109
0.160156
0.153320
0.168945
0.170898
0.164062
0.163086
0.156250
0.170898
0.196289
0.175781
0.184570
0.174805
0.184570
0.181641
0.189453
0.212891
0.183594
0.212891
0.210938
0.224609
0.196289
0.224609
0.237305
0.257812
0.245117
0.281250
0.305664
0.318359
0.336914
0.374023
0.484375
0.467773
0.456055
0.481445
0.463867
0.437500
0.403320
0.345703
0.321289
0.331055
0.332031
0.324219
0.316406
0.292969
0.346680
0.331055
0.333008
0.353516
0.351562
0.359375
0.329102
0.312500
0.296875
0.297852
0.326172
0.378906
0.379883
0.416016
0.340820
0.275391
0.286133
0.251953
0.278320
0.291016
0.307617
0.343750
0.395508
0.426758
0.360352
0.325195
0.369141
0.381836
0.411133
0.435547
0.422852
0.401367
0.424805
0.374023
0.346680
0.388672
0.422852
0.521484
0.269531
0.203125
0.155273
0.129883
0.115234
0.125000
0.096680
0.104492
0.098633
0.093750
0.103516
0.093750
0.093750
0.125977
0.104492
0.102539
0.096680
0.073242
0.104492
0.092773
0.106445
0.095703
0.110352
0.102539
0.097656
0.123047
0.125977
0.121094
0.125977
0.130859
0.128906
0.140625
0.126953
0.144531
0.166992
0.166016
0.180664
0.168945
0.183594
0.192383
0.208984
0.212891
0.219727
0.254883
0.278320
0.382812
0.432617
0.548828
0.360352
0.274414
0.245117
0.210938
0.190430
0.190430
0.170898
0.149414
0.150391
0.147461
0.146484
0.172852
0.132812
0.140625
0.108398
0.135742
0.142578
0.150391
0.139648
0.125977
0.155273
0.136719
0.135742
0.157227
0.142578
0.160156
0.145508
0.159180
0.181641
0.148438
0.191406
0.132812
0.164062
0.189453
0.195312
0.173828
0.181641
0.217773
0.182617
0.188477
0.192383
0.204102
0.199219
0.197266
0.212891
0.244141
0.225586
0.233398
0.266602
0.230469
0.283203
0.274414
0.301758
0.297852
0.333008
0.357422
0.377930
0.392578
0.370117
0.323242
0.302734
0.325195
0.299805
0.309570
0.322266
0.354492
0.362305
0.385742
0.384766
0.382812
0.342773
0.339844
0.399414
0.377930
0.458008
0.407227
0.421875
0.400391
0.397461
0.400391
0.464844
0.464844
0.547852
0.486328
0.440430
0.409180
0.416992
0.400391
0.418945
0.448242
0.484375
0.427734
0.478516
0.484375
0.483398
0.473633
0.473633
0.430664
0.419922
0.406250
0.412109
0.456055
0.475586
0.481445
0.466797
0.503906
0.397461
0.351562
0.356445
0.369141
0.395508
0.447266
0.549805
0.429688
0.356445
0.353516
0.351562
0.364258
0.429688
0.480469
0.620117
0.400391
0.282227
0.263672
0.250977
0.221680
0.204102
0.196289
0.181641
0.218750
0.243164
0.244141
0.275391
0.302734
0.329102
0.398438
0.555664
0.556641
0.445312
0.363281
0.283203
0.271484
0.237305
0.240234
0.238281
0.246094
0.241211
0.275391
0.240234
0.279297
0.287109
0.303711
0.327148
0.487305
0.227539
0.134766
0.126953
0.085938
0.090820
0.091797
0.080078
0.064453
0.072266
0.058594
0.058594
0.053711
0.062500
0.060547
0.050781
0.052734
0.043945
0.053711
0.050781
0.052734
0.056641
0.048828
0.050781
0.046875
0.038086
0.040039
0.041016
0.059570
0.060547
0.050781
0.050781
0.062500
0.057617
0.068359
0.067383
0.073242
0.078125
0.053711
0.077148
0.076172
0.068359
0.008789
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000977
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000977
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000977
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000977
0.000000
0.000000
0.000000
0.000977
0.000977
0.000000
0.000000
0.000000
0.000000
0.000977
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000977
0.000000
0.000977
0.000000
0.000000
0.000977
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000977
0.000000
0.000977
0.000000
0.000000
0.000977
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000977
0.000000
0.000000
0.000000
0.001953
0.000000
0.000000
0.000000
0.000000
0.000977
0.000000
0.000000
0.000000
0.000000
0.000000
0.000977
0.000977
0.000000
0.000000
0.000000
0.000977
0.000977
0.000000
0.000000
0.000977
0.000000
0.000000
0.000000
0.000000
0.000977
0.000000
0.000000
0.000000
0.000000
0.000000
0.000977
0.000000
0.000977
0.000977
0.000977
0.000000
0.000977
0.000977
0.001953
0.001953
0.000000
0.000000
0.000000
0.000000
0.001953
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000977
0.000977
0.000000
0.000000
0.000000
0.000977
0.000000
0.000977
0.000000
0.000000
0.000000
0.000000
0.000977
0.000000
0.001953
0.000000
0.000000
0.000000
0.000977
0.000000
0.000977
0.000977
0.000000
0.000000
0.000977
0.000977
0.000977
0.000000
0.000977
0.001953
0.000000
0.000977
0.000000
0.000977
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.001953
0.000000
0.000977
0.000000
0.000977
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000977
0.000977
0.000977
0.000977
0.000977
0.000977
0.001953
0.000000
0.000000
0.001953
0.000977
0.000977
0.000977
0.000000
0.001953
0.000977
0.000000
0.000000
0.000000
0.000977
0.000977
0.000977
0.000977
0.000000
0.000000
0.000977
0.000977
0.000977
0.000977
0.000977
0.000000
0.000977
0.000977
0.000000
0.000977
0.000977
0.000977
0.000977
0.000977
0.000000
0.000977
0.000977
0.000000
0.001953
0.000000
0.000000
0.000000
0.003906
0.000977
0.000000
0.001953
0.002930
0.000977
0.000977
0.000000
0.000000
0.000977
0.000977
0.001953
0.000977
0.000977
0.000977
0.000977
0.000000
0.000977
0.000000
0.001953
0.000977
0.000977
0.001953
0.002930
0.000000
0.002930
0.000000
0.000000
0.000000
0.002930
0.000000
0.000977
0.001953
0.003906
0.000000
0.003906
0.000000
0.001953
0.000977
0.000000
0.001953
0.001953
0.002930
0.000000
0.001953
0.000977
0.000977
0.000000
0.000000
0.002930
0.000000
0.000000
0.000000
0.000977
0.000977
0.000000
0.000000
0.001953
0.001953
0.001953
0.000000
0.000977
0.003906
0.002930
0.000000
0.000000
0.001953
0.000977
0.000977
0.000000
0.002930
0.000977
0.001953
0.000977
0.000977
0.002930
0.000977
0.000000
0.001953
0.002930
0.000000
0.000977
0.001953
0.001953
0.001953
0.000977
0.000977
0.000977
0.000000
0.001953
0.004883
0.001953
0.004883
0.001953
0.000977
0.000000
0.001953
0.000977
0.001953
0.000977
0.000977
0.000977
0.000000
0.000977
0.002930
0.000000
0.001953
0.002930
0.000977
0.004883
0.000000
0.000977
0.003906
0.002930
0.001953
0.004883
0.001953
0.000977
0.001953
0.003906
0.000977
0.002930
0.001953
0.000977
0.003906
0.001953
0.000977
0.003906
0.000977
0.004883
0.004883
0.004883
0.000977
0.000977
0.001953
0.000977
0.004883
0.001953
0.002930
0.001953
0.004883
0.007812
0.001953
0.002930
0.003906
0.003906
0.001953
0.003906
0.000977
0.006836
0.006836
0.003906
0.003906
0.004883
0.005859
0.000000
0.003906
0.006836
0.002930
0.004883
0.004883
0.002930
0.005859
0.003906
0.007812
0.001953
0.001953
0.004883
0.005859
0.006836
0.008789
0.008789
0.002930
0.001953
0.005859
0.005859
0.005859
0.002930
0.006836
0.004883
0.006836
0.005859
0.006836
0.003906
0.002930
0.005859
0.012695
0.005859
0.002930
0.005859
0.009766
0.000977
0.006836
0.007812
0.007812
0.006836
0.007812
0.010742
0.010742
0.007812
0.002930
0.011719
0.006836
0.008789
0.008789
0.008789
0.010742
0.008789
0.014648
0.008789
0.011719
0.011719
0.008789
0.005859
0.011719
0.010742
0.008789
0.010742
0.011719
0.006836
0.011719
0.009766
0.007812
0.013672
0.009766
0.006836
0.015625
0.010742
0.010742
0.012695
0.010742
0.010742
0.013672
0.013672
0.021484
0.008789
0.021484
0.013672
0.022461
0.017578
0.013672
0.011719
0.022461
0.009766
0.018555
0.014648
0.021484
0.013672
0.015625
0.021484
0.016602
0.016602
0.014648
0.023438
0.024414
0.013672
0.011719
0.029297
0.025391
0.017578
0.025391
0.023438
0.026367
0.020508
0.024414
0.031250
0.031250
0.039062
0.037109
0.024414
0.034180
0.047852
0.030273
0.041016
0.053711
0.046875
0.035156
0.048828
0.049805
0.058594
0.058594
0.063477
0.054688
0.060547
0.060547
0.062500
0.086914
0.081055
0.074219
0.079102
0.082031
0.070312
0.067383
0.081055
0.071289
0.079102
0.064453
0.080078
0.084961
0.090820
0.084961
0.092773
0.082031
0.100586
0.099609
0.108398
0.105469
0.112305
0.127930
0.124023
0.133789
0.152344
0.153320
0.157227
0.168945
0.175781
0.170898
0.181641
0.219727
0.244141
0.274414
0.279297
0.202148
0.117188
0.107422
0.093750
0.097656
0.078125
0.072266
0.106445
0.086914
0.077148
0.074219
0.086914
0.095703
0.089844
0.095703
0.100586
0.097656
0.095703
0.088867
0.087891
0.113281
0.125000
0.151367
0.161133
0.176758
0.174805
0.141602
0.097656
0.103516
0.085938
0.083984
0.071289
0.070312
0.063477
0.061523
0.056641
0.062500
0.053711
0.057617
0.060547
0.048828
0.061523
0.062500
0.061523
0.055664
0.051758
0.053711
0.050781
0.065430
0.064453
0.063477
0.047852
0.068359
0.063477
0.057617
0.053711
0.057617
0.058594
0.057617
0.049805
0.053711
0.056641
0.058594
0.049805
0.055664
0.073242
0.052734
0.051758
0.071289
0.051758
0.061523
0.063477
0.070312
0.068359
0.070312
0.067383
0.068359
0.080078
0.069336
0.054688
0.063477
0.067383
0.073242
0.057617
0.058594
0.069336
0.065430
0.067383
0.054688
0.069336
0.069336
0.058594
0.064453
0.076172
0.074219
0.072266
0.082031
0.072266
0.072266
0.060547
0.081055
0.063477
0.075195
0.077148
0.074219
0.058594
0.054688
0.064453
0.066406
0.089844
0.094727
0.063477
0.061523
0.091797
0.067383
0.078125
0.077148
0.085938
0.083008
0.053711
0.083008
0.068359
0.073242
0.089844
0.094727
0.084961
0.078125
0.078125
0.071289
0.083984
0.088867
0.083008
0.081055
0.083984
0.093750
0.078125
0.073242
0.080078
0.099609
0.085938
0.089844
0.090820
0.096680
0.099609
0.088867
0.109375
0.088867
0.087891
0.099609
0.100586
0.083984
0.088867
0.099609
0.090820
0.096680
0.095703
0.097656
0.091797
0.102539
0.112305
0.092773
0.100586
0.092773
0.108398
0.101562
0.082031
0.110352
0.112305
0.121094
0.093750
0.119141
0.104492
0.120117
0.104492
0.122070
0.107422
0.103516
0.125977
0.106445
0.106445
0.125000
0.135742
0.097656
0.112305
0.112305
0.125977
0.114258
0.132812
0.142578
0.137695
0.147461
0.132812
0.127930
0.120117
0.139648
0.140625
0.139648
0.137695
0.138672
0.154297
0.146484
0.143555
0.154297
0.150391
0.139648
0.150391
0.159180
0.140625
0.158203
0.146484
0.157227
0.143555
0.173828
0.162109
0.174805
0.174805
0.167969
0.164062
0.153320
0.173828
0.140625
0.183594
0.181641
0.163086
0.168945
0.160156
0.162109
0.183594
0.158203
0.161133
0.184570
0.175781
0.173828
0.180664
0.179688
0.172852
0.191406
0.177734
0.174805
0.178711
0.175781
0.183594
0.203125
0.190430
0.184570
0.186523
0.178711
0.196289
0.218750
0.209961
0.184570
0.212891
0.198242
0.177734
0.206055
0.186523
0.209961
0.205078
0.204102
0.206055
0.217773
0.211914
0.209961
0.214844
0.203125
0.216797
0.225586
0.208008
0.220703
0.227539
0.207031
0.215820
0.222656
0.204102
0.234375
0.231445
0.225586
0.239258
0.236328
0.241211
0.237305
0.241211
0.265625
0.245117
0.248047
0.226562
0.237305
0.246094
0.229492
0.253906
0.260742
0.237305
0.264648
0.223633
0.236328
0.272461
0.244141
0.269531
0.253906
0.283203
0.271484
0.245117
0.250000
0.251953
0.269531
0.293945
0.319336
0.329102
0.288086
0.323242
0.284180
0.284180
0.262695
0.278320


==> data/dummy_sim_with_hist_equal/hitrate_curve_bz_1024_lr_0.1_agent_6.csv <==
0.000000
0.000000
0.022461
0.002930
0.000000
0.029297
0.026367
0.023438
0.023438
0.026367
0.025391
0.029297
0.026367
0.040039
0.026367
0.039062
0.030273
0.051758
0.033203
0.051758
0.041992
0.039062
0.060547
0.049805
0.046875
0.069336
0.071289
0.055664
0.062500
0.059570
0.056641
0.071289
0.074219
0.060547
0.078125
0.067383
0.083008
0.082031
0.082031
0.076172
0.075195
0.074219
0.077148
0.085938
0.082031
0.077148
0.071289
0.084961
0.091797
0.082031
0.072266
0.095703
0.078125
0.069336
0.051758
0.075195
0.071289
0.081055
0.093750
0.068359
0.089844
0.076172
0.068359
0.076172
0.074219
0.086914
0.083008
0.078125
0.077148
0.072266
0.084961
0.087891
0.090820
0.071289
0.121094
0.105469
0.083984
0.084961
0.094727
0.095703
0.094727
0.089844
0.089844
0.087891
0.107422
0.099609
0.110352
0.113281
0.076172
0.093750
0.101562
0.098633
0.114258
0.102539
0.112305
0.115234
0.103516
0.092773
0.109375
0.102539
0.107422
0.132812
0.125977
0.113281
0.113281
0.120117
0.127930
0.127930
0.108398
0.137695
0.126953
0.149414
0.115234
0.126953
0.136719
0.166016
0.136719
0.148438
0.145508
0.127930
0.166992
0.166016
0.178711
0.186523
0.146484
0.178711
0.165039
0.203125
0.234375
0.223633
0.232422
0.218750
0.180664
0.180664
0.180664
0.193359
0.208984
0.250977
0.263672
0.172852
0.119141
0.094727
0.069336
0.073242
0.061523
0.058594
0.061523
0.057617
0.057617
0.059570
0.071289
0.050781
0.050781
0.062500
0.057617
0.053711
0.058594
0.050781
0.081055
0.060547
0.045898
0.062500
0.068359
0.047852
0.061523
0.063477
0.059570
0.053711
0.056641
0.065430
0.049805
0.062500
0.058594
0.061523
0.057617
0.072266
0.065430
0.062500
0.058594
0.056641
0.050781
0.044922
0.062500
0.066406
0.059570
0.066406
0.074219
0.057617
0.061523
0.065430
0.055664
0.074219
0.070312
0.082031
0.079102
0.063477
0.066406
0.078125
0.060547
0.067383
0.065430
0.077148
0.069336
0.067383
0.083008
0.072266
0.082031
0.083008
0.084961
0.068359
0.077148
0.063477
0.078125
0.073242
0.095703
0.095703
0.081055
0.097656
0.067383
0.083984
0.085938
0.087891
0.083008
0.094727
0.086914
0.089844
0.075195
0.098633
0.097656
0.097656
0.098633
0.094727
0.093750
0.106445
0.096680
0.106445
0.101562
0.120117
0.088867
0.109375
0.083008
0.097656
0.098633
0.090820
0.108398
0.102539
0.101562
0.105469
0.114258
0.106445
0.102539
0.115234
0.125977
0.110352
0.113281
0.125000
0.088867
0.093750
0.108398
0.111328
0.123047
0.128906
0.131836
0.119141
0.097656
0.137695
0.117188
0.107422
0.139648
0.122070
0.135742
0.112305
0.124023
0.120117
0.144531
0.128906
0.118164
0.126953
0.134766
0.114258
0.130859
0.122070
0.139648
0.132812
0.147461
0.149414
0.166992
0.164062
0.179688
0.160156
0.151367
0.191406
0.199219
0.204102
0.226562
0.236328
0.227539
0.209961
0.235352
0.196289
0.204102
0.207031
0.204102
0.208984
0.197266
0.232422
0.242188
0.266602
0.275391
0.288086
0.309570
0.343750
0.325195
0.294922
0.352539
0.301758
0.250000
0.262695
0.305664
0.321289
0.148438
0.155273
0.150391
0.155273
0.157227
0.132812
0.069336
0.083008
0.080078
0.082031
0.108398
0.122070
0.152344
0.095703
0.092773
0.137695
0.157227
0.119141
0.127930
0.110352
0.138672
0.172852
0.116211
0.155273
0.157227
0.140625
0.139648
0.150391
0.191406
0.165039
0.166992
0.175781
0.176758
0.197266
0.171875
0.180664
0.112305
0.104492
0.094727
0.086914
0.131836
0.127930
0.138672
0.139648
0.154297
0.157227
0.135742
0.151367
0.130859
0.138672
0.163086
0.169922
0.164062
0.173828
0.212891
0.197266
0.220703
0.228516
0.208984
0.209961
0.240234
0.241211
0.244141
0.259766
0.245117
0.257812
0.206055
0.188477
0.208008
0.236328
0.259766
0.265625
0.232422
0.220703
0.234375
0.262695
0.259766
0.285156
0.327148
0.330078
0.307617
0.290039
0.373047
0.446289
0.484375
0.133789
0.073242
0.058594
0.052734
0.038086
0.049805
0.039062
0.030273
0.040039
0.029297
0.023438
0.024414
0.016602
0.016602
0.019531
0.017578
0.018555
0.010742
0.010742
0.013672
0.015625
0.011719
0.007812
0.018555
0.014648
0.023438
0.020508
0.022461
0.021484
0.018555
0.021484
0.030273
0.022461
0.029297
0.030273
0.040039
0.035156
0.041016
0.032227
0.043945
0.041016
0.037109
0.055664
0.041992
0.046875
0.043945
0.057617
0.047852
0.075195
0.060547
0.068359
0.072266
0.060547
0.056641
0.072266
0.074219
0.058594
0.073242
0.066406
0.069336
0.078125
0.062500
0.068359
0.062500
0.068359
0.066406
0.074219
0.070312
0.070312
0.076172
0.066406
0.074219
0.073242
0.075195
0.077148
0.075195
0.077148
0.075195
0.062500
0.086914
0.068359
0.084961
0.084961
0.069336
0.080078
0.091797
0.069336
0.076172
0.087891
0.086914
0.062500
0.069336
0.078125
0.069336
0.061523
0.063477
0.078125
0.063477
0.066406
0.075195
0.075195
0.068359
0.066406
0.078125
0.061523
0.063477
0.076172
0.076172
0.068359
0.060547
0.062500
0.070312
0.080078
0.069336
0.070312
0.060547
0.048828
0.079102
0.063477
0.084961
0.080078
0.075195
0.058594
0.063477
0.074219
0.077148
0.081055
0.073242
0.069336
0.081055
0.073242
0.068359
0.074219
0.064453
0.072266
0.063477
0.063477
0.059570
0.071289
0.082031
0.067383
0.069336
0.068359
0.076172
0.092773
0.073242
0.052734
0.075195
0.071289
0.080078
0.069336
0.071289
0.083984
0.065430
0.073242
0.069336
0.083984
0.073242
0.071289
0.062500
0.070312
0.065430
0.066406
0.074219
0.066406
0.069336
0.078125
0.066406
0.060547
0.074219
0.078125
0.059570
0.077148
0.066406
0.073242
0.079102
0.081055
0.075195
0.071289
0.085938
0.073242
0.073242
0.059570
0.077148
0.072266
0.077148
0.063477
0.076172
0.071289
0.068359
0.054688
0.077148
0.066406
0.057617
0.066406
0.078125
0.075195
0.070312
0.072266
0.065430
0.083008
0.075195
0.072266
0.087891
0.068359
0.063477
0.061523
0.075195
0.057617
0.059570
0.091797
0.064453
0.079102
0.057617
0.068359
0.072266
0.071289
0.074219
0.064453
0.064453
0.059570
0.074219
0.075195
0.071289
0.056641
0.073242
0.066406
0.055664
0.067383
0.064453
0.075195
0.078125
0.075195
0.062500
0.074219
0.079102
0.078125
0.082031
0.081055
0.070312
0.073242
0.072266
0.053711
0.077148
0.065430
0.068359
0.062500
0.083008
0.078125
0.083984
0.075195
0.075195
0.073242
0.068359
0.065430
0.086914
0.076172
0.065430
0.068359
0.074219
0.060547
0.068359
0.068359
0.092773
0.056641
0.080078
0.072266
0.069336
0.071289
0.082031
0.076172
0.073242
0.070312
0.078125
0.078125
0.068359
0.070312
0.064453
0.080078
0.079102
0.058594
0.069336
0.068359
0.067383
0.063477
0.067383
0.068359
0.056641
0.078125
0.070312
0.067383
0.065430
0.065430
0.074219
0.078125
0.067383
0.067383
0.083008
0.075195
0.068359
0.076172
0.066406
0.063477
0.065430
0.076172
0.070312
0.063477
0.083008
0.070312
0.073242
0.080078
0.060547
0.053711
0.060547
0.083008
0.083984
0.063477
0.068359
0.070312
0.083984
0.061523
0.063477
0.064453
0.066406
0.058594
0.054688
0.070312
0.073242
0.061523
0.070312
0.080078
0.072266
0.066406
0.069336
0.077148
0.070312
0.067383
0.075195
0.070312
0.069336
0.062500
0.073242
0.064453
0.078125
0.074219
0.075195
0.059570
0.064453
0.074219
0.076172
0.062500
0.065430
0.069336
0.068359
0.074219
0.055664
0.073242
0.069336
0.062500
0.064453
0.083008
0.068359
0.069336
0.058594
0.062500
0.070312
0.072266
0.064453
0.060547
0.076172
0.091797
0.092773
0.068359
0.066406
0.075195
0.059570
0.066406
0.066406
0.076172
0.088867
0.085938
0.062500
0.078125
0.067383
0.074219
0.067383
0.057617
0.080078
0.079102
0.069336
0.084961
0.072266
0.072266
0.073242
0.072266
0.076172
0.092773
0.075195
0.076172
0.089844
0.067383
0.075195
0.080078
0.073242
0.087891
0.079102
0.083008
0.076172
0.073242
0.083008
0.076172
0.075195
0.080078
0.073242
0.081055
0.085938
0.068359
0.073242
0.085938
0.083984
0.081055
0.086914
0.076172
0.082031
0.091797
0.087891
0.105469
0.090820
0.096680
0.089844
0.111328
0.090820
0.096680
0.098633
0.097656
0.096680
0.117188
0.123047
0.122070
0.116211
0.117188
0.117188
0.117188
0.146484
0.120117
0.143555
0.139648
0.160156
0.124023
0.126953
0.132812
0.139648
0.158203
0.180664
0.161133
0.147461
0.139648
0.161133
0.160156
0.195312
0.187500
0.178711
0.238281
0.242188
0.216797
0.243164
0.289062
0.316406
0.351562
0.298828
0.202148
0.160156
0.149414
0.159180
0.130859
0.142578
0.142578
0.169922
0.153320
0.157227
0.189453
0.157227
0.159180
0.157227
0.198242
0.172852
0.182617
0.209961
0.190430
0.190430
0.196289
0.198242
0.190430
0.202148
0.179688
0.200195
0.173828
0.180664
0.152344
0.166992
0.145508
0.146484
0.160156
0.177734
0.158203
0.179688
0.184570
0.192383
0.221680
0.189453
0.225586
0.237305
0.261719
0.291016
0.279297
0.233398
0.202148
0.182617
0.169922
0.166016
0.139648
0.122070
0.123047
0.133789
0.123047
0.127930
0.126953
0.131836
0.131836
0.142578
0.123047
0.117188
0.152344
0.134766
0.140625
0.121094
0.155273
0.158203
0.136719
0.141602
0.132812
0.166016
0.179688
0.164062
0.169922
0.171875
0.173828
0.183594
0.173828
0.171875
0.181641
0.197266
0.199219
0.192383
0.189453
0.221680
0.221680
0.205078
0.187500
0.219727
0.226562
0.208984
0.230469
0.250977
0.260742
0.290039
0.268555
0.298828
0.290039
0.295898
0.306641
0.312500
0.371094
0.409180
0.357422
0.295898
0.276367
0.334961
0.469727
0.630859
0.186523
0.127930
0.113281
0.105469
0.094727
0.089844
0.079102
0.072266
0.066406
0.074219
0.079102
0.083008
0.085938
0.082031
0.078125
0.066406
0.088867
0.073242
0.078125
0.090820
0.091797
0.080078
0.083008
0.100586
0.080078
0.083008
0.099609
0.088867
0.080078
0.081055
0.102539
0.092773
0.098633
0.090820
0.089844
0.117188
0.102539
0.068359
0.096680
0.109375
0.088867
0.100586
0.111328
0.101562
0.091797
0.100586
0.102539
0.086914
0.091797
0.086914
0.095703
0.104492
0.085938
0.084961
0.089844
0.089844
0.083008
0.091797
0.108398
0.071289
0.099609
0.087891
0.098633
0.082031
0.091797
0.099609
0.095703
0.099609
0.086914
0.100586
0.105469
0.086914
0.086914
0.098633
0.088867
0.070312
0.099609
0.106445
0.090820
0.091797
0.107422
0.098633
0.079102
0.079102
0.093750
0.094727
0.102539
0.089844
0.097656
0.088867
0.097656
0.097656
0.098633
0.099609
0.092773
0.093750
0.084961
0.083008
0.095703
0.099609
0.102539
0.107422
0.087891
0.114258
0.097656
0.104492
0.087891
0.094727
0.083008
0.089844
0.098633
0.088867
0.105469
0.095703
0.092773
0.092773
0.114258
0.115234
0.095703
0.083984
0.085938
0.078125
0.107422
0.100586
0.091797
0.097656
0.098633
0.111328
0.090820
0.097656
0.088867
0.090820
0.106445
0.097656
0.082031
0.095703
0.089844
0.097656
0.094727
0.103516
0.090820
0.093750
0.089844
0.101562
0.083008
0.093750
0.090820
0.089844
0.089844
0.091797
0.103516
0.095703
0.100586
0.096680
0.099609
0.090820
0.091797
0.086914
0.115234
0.105469
0.101562
0.094727
0.091797
0.097656
0.108398
0.105469
0.117188
0.095703
0.092773
0.103516
0.116211
0.097656
0.104492
0.113281
0.094727
0.097656
0.107422
0.090820
0.097656
0.107422
0.111328
0.093750
0.088867
0.091797
0.089844
0.088867
0.110352
0.090820
0.085938
0.108398
0.083984
0.111328
0.090820
0.105469
0.100586
0.107422
0.083008
0.089844
0.091797
0.086914
0.095703
0.093750
0.094727
0.099609
0.123047
0.090820
0.118164
0.086914
0.093750
0.097656
0.119141
0.124023
0.115234
0.102539
0.117188
0.108398
0.102539
0.102539
0.104492
0.126953
0.104492
0.109375
0.130859
0.090820
0.110352
0.093750
0.109375
0.129883
0.110352
0.123047
0.108398
0.115234
0.116211
0.114258
0.117188
0.107422
0.129883
0.119141
0.122070
0.125000
0.141602
0.120117
0.125977
0.131836
0.140625
0.129883
0.146484
0.139648
0.136719
0.144531
0.153320
0.139648
0.160156
0.169922
0.176758
0.170898
0.166992
0.180664
0.177734
0.203125
0.175781
0.179688
0.199219
0.215820
0.207031
0.217773
0.248047
0.246094
0.250977
0.271484
0.284180
0.300781
0.387695
0.360352
0.357422
0.320312
0.250977
0.225586
0.248047
0.265625
0.317383
0.338867
0.337891
0.375977
0.440430
0.436523
0.466797
0.339844
0.282227
0.238281
0.241211
0.278320
0.281250
0.320312
0.347656
0.403320
0.206055
0.202148
0.194336
0.209961
0.213867
0.274414
0.232422
0.286133
0.289062
0.296875
0.258789
0.285156
0.277344
0.289062
0.285156
0.290039
0.300781
0.296875
0.286133
0.288086
0.375977
0.374023
0.384766
0.465820
0.525391
0.539062
0.772461
0.077148
0.074219
0.054688
0.031250
0.036133
0.038086
0.045898
0.032227
0.032227
0.024414
0.027344
0.030273
0.039062
0.029297
0.035156
0.030273
0.034180
0.035156
0.030273
0.032227
0.035156
0.031250
0.034180
0.018555
0.021484
0.029297
0.022461
0.027344
0.026367
0.029297
0.036133
0.031250
0.037109
0.025391
0.043945
0.033203
0.046875
0.041016
0.028320
0.031250
0.044922
0.031250
0.035156
0.030273
0.025391
0.027344
0.029297
0.029297
0.027344
0.024414
0.028320
0.039062
0.030273
0.027344
0.032227
0.032227
0.034180
0.031250
0.030273
0.023438
0.030273
0.032227
0.044922
0.034180
0.028320
0.035156
0.030273
0.031250
0.033203
0.021484
0.038086
0.025391
0.030273
0.035156
0.040039
0.029297
0.027344
0.037109
0.027344
0.033203
0.030273
0.043945
0.037109
0.037109
0.025391
0.029297
0.025391
0.028320
0.031250
0.029297
0.025391
0.039062
0.027344
0.026367
0.035156
0.027344
0.034180
0.036133
0.036133
0.038086
0.031250
0.024414
0.031250
0.041992
0.033203
0.030273
0.043945
0.029297
0.035156
0.033203
0.045898
0.037109
0.040039
0.032227
0.039062
0.035156
0.029297
0.026367
0.026367
0.024414
0.034180
0.041016
0.029297
0.040039
0.038086
0.027344
0.035156
0.026367
0.029297
0.041992
0.033203
0.035156
0.041992
0.022461
0.034180
0.033203
0.034180
0.040039
0.036133
0.041016
0.030273
0.041016
0.030273
0.024414
0.032227
0.031250
0.027344
0.029297
0.025391
0.029297
0.035156
0.041016
0.023438
0.035156
0.034180
0.039062
0.035156
0.041016
0.032227
0.029297
0.038086
0.041992
0.037109
0.027344
0.026367
0.044922
0.029297
0.038086
0.033203
0.038086
0.041992
0.028320
0.030273
0.031250
0.035156
0.046875
0.029297
0.036133
0.048828
0.031250
0.031250
0.025391
0.033203
0.032227
0.040039
0.042969
0.029297
0.030273
0.031250
0.034180
0.029297
0.028320
0.027344
0.024414
0.025391
0.025391
0.041992
0.029297
0.036133
0.028320
0.029297
0.032227
0.028320
0.031250
0.036133
0.031250
0.035156
0.040039
0.025391
0.035156
0.035156
0.030273
0.032227
0.027344
0.029297
0.030273
0.038086
0.025391
0.036133
0.030273
0.023438
0.030273
0.027344
0.036133
0.029297
0.036133
0.037109
0.036133
0.036133
0.028320
0.037109
0.030273
0.030273
0.032227
0.040039
0.023438
0.037109
0.040039
0.036133
0.041016
0.026367
0.036133
0.030273
0.025391
0.045898
0.028320
0.040039
0.043945
0.037109
0.029297
0.029297
0.045898
0.039062
0.031250
0.037109
0.023438
0.032227
0.031250
0.036133
0.023438
0.033203
0.036133
0.034180
0.026367
0.032227
0.030273
0.032227
0.028320
0.039062
0.031250
0.030273
0.028320
0.029297
0.032227
0.033203
0.033203
0.029297
0.026367
0.043945
0.040039
0.035156
0.036133
0.026367
0.034180
0.032227
0.035156
0.026367
0.025391
0.041992
0.027344
0.034180
0.040039
0.029297
0.032227
0.030273
0.037109
0.031250
0.035156
0.047852
0.039062
0.029297
0.027344
0.034180
0.031250
0.031250
0.032227
0.029297
0.028320
0.037109
0.034180
0.038086
0.042969
0.034180
0.039062
0.029297
0.033203
0.030273
0.035156
0.031250
0.034180
0.032227
0.026367
0.032227
0.034180
0.030273
0.028320
0.027344
0.033203
0.040039
0.022461
0.037109
0.038086
0.039062
0.045898
0.029297
0.039062
0.035156
0.026367
0.026367
0.032227
0.040039
0.031250
0.038086
0.025391
0.031250
0.030273
0.025391
0.026367
0.038086
0.027344
0.032227
0.037109
0.034180
0.036133
0.033203
0.024414
0.027344
0.027344
0.035156
0.037109
0.033203
0.028320
0.022461
0.036133
0.037109
0.034180
0.030273
0.040039
0.036133
0.028320
0.027344
0.030273
0.033203
0.034180
0.035156
0.033203
0.025391
0.029297
0.029297
0.033203
0.038086
0.037109
0.031250
0.025391
0.039062
0.043945
0.041016
0.035156
0.034180
0.033203
0.035156
0.035156
0.032227
0.023438
0.032227
0.023438
0.028320
0.035156
0.023438
0.032227
0.029297
0.034180
0.035156
0.027344
0.027344
0.034180
0.030273
0.038086
0.032227
0.040039
0.033203
0.038086
0.023438
0.039062
0.035156
0.031250
0.037109
0.029297
0.032227
0.034180
0.040039
0.028320
0.032227
0.035156
0.035156
0.030273
0.036133
0.031250
0.030273
0.035156
0.036133
0.037109
0.031250
0.041992
0.037109
0.039062
0.031250
0.030273
0.037109
0.041016
0.032227
0.032227
0.033203
0.034180
0.032227
0.030273
0.031250
0.034180
0.034180
0.028320
0.026367
0.034180
0.025391
0.027344
0.033203
0.031250
0.035156
0.026367
0.023438
0.038086
0.037109
0.035156
0.033203
0.040039
0.025391
0.030273
0.029297
0.037109
0.035156
0.039062
0.026367
0.040039
0.030273
0.032227
0.028320
0.032227
0.032227
0.036133
0.030273
0.028320
0.038086
0.039062
0.026367
0.033203
0.041016
0.032227
0.033203
0.034180
0.032227
0.026367
0.026367
0.034180
0.027344
0.028320
0.036133
0.030273
0.034180
0.032227
0.033203
0.037109
0.041992
0.028320
0.029297
0.025391
0.024414
0.036133
0.027344
0.034180
0.034180
0.023438
0.031250
0.038086
0.028320
0.026367
0.037109
0.041016
0.041016
0.028320
0.036133
0.040039
0.039062
0.041992
0.034180
0.035156
0.031250
0.030273
0.032227
0.040039
0.029297
0.032227
0.041016
0.026367
0.040039
0.034180
0.036133
0.041016
0.030273
0.031250
0.027344
0.028320
0.033203
0.033203
0.028320
0.043945
0.033203
0.039062
0.033203
0.030273
0.035156
0.035156
0.035156
0.026367
0.022461
0.033203
0.041992
0.036133
0.040039
0.035156
0.044922
0.027344
0.033203
0.026367
0.028320
0.030273
0.034180
0.034180
0.040039
0.036133
0.030273
0.035156
0.034180
0.024414
0.040039
0.032227
0.038086
0.038086
0.032227
0.030273
0.027344
0.019531
0.025391
0.035156
0.022461
0.033203
0.033203
0.029297
0.022461
0.036133
0.032227
0.039062
0.041016
0.024414
0.030273
0.035156
0.033203
0.032227
0.048828
0.033203
0.039062
0.036133
0.028320
0.030273
0.038086
0.033203
0.031250
0.021484
0.027344
0.032227
0.028320
0.022461
0.031250
0.031250
0.028320
0.040039
0.039062
0.033203
0.030273
0.032227
0.038086
0.026367
0.053711
0.029297
0.030273
0.023438
0.041016
0.043945
0.033203
0.034180
0.039062
0.039062
0.041016
0.041992
0.035156
0.024414
0.033203
0.033203
0.040039
0.033203
0.033203
0.030273
0.030273
0.030273
0.033203
0.031250
0.027344
0.025391
0.029297
0.041016
0.028320
0.032227
0.021484
0.038086
0.030273
0.034180
0.035156
0.026367
0.026367
0.035156
0.024414
0.032227
0.024414
0.029297
0.019531
0.041016
0.030273
0.032227
0.027344
0.028320
0.039062
0.039062
0.029297
0.026367
0.024414
0.031250
0.034180
0.026367
0.035156
0.028320
0.030273
0.036133
0.037109
0.021484
0.037109
0.032227
0.029297
0.031250
0.032227
0.030273
0.030273
0.035156
0.028320
0.025391
0.020508
0.023438
0.032227
0.035156
0.038086
0.032227
0.027344
0.029297
0.032227
0.041016
0.034180
0.024414
0.033203
0.028320
0.027344
0.031250
0.024414
0.021484
0.035156
0.038086
0.031250
0.035156
0.035156
0.029297
0.033203
0.035156
0.030273
0.037109
0.031250
0.035156
0.027344
0.030273
0.026367
0.031250
0.020508
0.041016
0.039062
0.028320
0.026367
0.033203
0.031250
0.031250
0.021484
0.036133
0.041992
0.031250
0.032227
0.029297
0.039062
0.029297
0.036133
0.034180
0.035156
0.030273
0.031250
0.033203
0.041016
0.033203
0.049805
0.029297
0.039062
0.020508
0.041016
0.032227
0.027344
0.026367
0.034180
0.033203
0.031250
0.029297
0.032227
0.036133
0.031250
0.027344
0.030273
0.049805
0.036133
0.048828
0.026367
0.052734
0.031250
0.031250
0.032227
0.034180
0.033203
0.028320
0.025391
0.031250
0.035156
0.029297
0.044922
0.041016
0.039062
0.040039
0.042969
0.035156
0.021484
0.028320
0.033203
0.028320
0.032227
0.025391
0.039062
0.037109
0.026367
0.034180
0.043945
0.032227
0.035156
0.037109
0.028320
0.033203
0.026367
0.048828
0.030273
0.036133
0.028320
0.037109
0.034180
0.032227
0.027344
0.036133
0.034180
0.033203
0.028320
0.034180
0.042969
0.030273
0.030273
0.032227
0.030273
0.029297
0.029297
0.030273
0.041016
0.032227
0.035156
0.042969
0.033203
0.027344
0.041992
0.037109
0.038086
0.033203
0.041992
0.034180
0.038086
0.024414
0.038086
0.027344
0.040039
0.031250
0.032227
0.035156
0.022461
0.027344
0.023438
0.035156
0.038086
0.028320
0.026367
0.034180
0.030273
0.035156
0.021484
0.038086
0.020508
0.036133
0.032227
0.030273
0.026367
0.023438
0.040039
0.026367
0.033203
0.027344
0.030273
0.035156
0.030273
0.040039
0.030273
0.029297
0.032227
0.020508
0.023438
0.027344
0.038086
0.025391
0.033203
0.034180
0.036133
0.032227
0.034180
0.030273
0.030273
0.035156
0.030273
0.034180
0.020508
0.041016
0.028320
0.040039
0.039062
0.028320
0.027344
0.038086
0.035156
0.028320
0.041992
0.037109
0.037109
0.037109
0.027344
0.026367
0.040039
0.042969
0.021484
0.037109
0.031250
0.031250
0.023438
0.036133
0.027344
0.030273
0.026367
0.027344
0.037109
0.037109
0.036133
0.025391
0.025391
0.027344
0.034180
0.044922
0.030273
0.040039
0.022461
0.036133
0.029297
0.034180
0.032227
0.030273
0.028320
0.029297
0.032227
0.029297
0.033203
0.028320
0.036133
0.031250
0.030273
0.021484
0.027344
0.040039
0.033203
0.034180
0.030273
0.027344
0.023438
0.029297
0.022461
0.040039
0.040039
0.033203
0.024414
0.033203
0.035156
0.043945
0.036133
0.030273
0.040039
0.034180
0.025391
0.029297
0.037109
0.033203
0.031250
0.040039
0.034180
0.025391
0.038086
0.016602
0.038086
0.023438
0.032227
0.031250
0.028320
0.029297
0.037109
0.029297
0.032227
0.038086
0.029297
0.036133
0.034180
0.020508
0.017578
0.037109
0.029297
0.031250
0.036133
0.028320
0.026367
0.031250
0.029297
0.034180
0.033203
0.033203
0.030273
0.031250
0.035156
0.024414
0.029297
0.023438
0.033203
0.043945
0.029297
0.031250
0.026367
0.030273
0.032227
0.039062
0.028320
0.038086
0.034180
0.042969
0.038086
0.031250
0.035156
0.041992
0.031250
0.031250
0.029297
0.032227
0.027344
0.047852
0.028320
0.041992
0.040039
0.036133
0.040039
0.031250
0.037109
0.034180
0.038086
0.044922
0.019531
0.025391
0.025391
0.022461
0.030273
0.039062
0.042969
0.028320
0.039062
0.032227
0.022461
0.037109
0.026367
0.034180
0.042969
0.033203
0.021484
0.029297
0.028320
0.028320
0.026367
0.038086
0.036133
0.039062
0.033203
0.041016
0.037109
0.024414
0.038086
0.030273
0.036133
0.036133
0.035156
0.024414
0.033203
0.033203
0.042969
0.042969
0.035156
0.038086
0.029297
0.043945
0.029297
0.031250
0.040039
0.038086
0.041016
0.029297
0.039062
0.034180
0.027344
0.036133
0.027344
0.038086
0.029297
0.032227
0.046875
0.026367
0.028320
0.037109
0.042969
0.039062
0.040039
0.033203
0.039062
0.026367
0.022461
0.029297
0.031250
0.034180
0.025391
0.036133
0.033203
0.032227
0.031250
0.029297
0.029297
0.034180
0.039062
0.038086
0.030273
0.031250
0.044922
0.035156
0.034180
0.047852
0.021484
0.037109
0.034180
0.035156
0.026367
0.045898
0.033203
0.031250
0.030273
0.042969
0.033203
0.024414
0.038086
0.040039
0.034180
0.024414
0.027344
0.037109
0.033203
0.035156
0.033203
0.036133
0.038086
0.034180
0.032227
0.026367
0.036133
0.022461
0.032227
0.026367
0.034180
0.034180
0.032227
0.029297
0.034180
0.027344
0.033203
0.035156
0.039062
0.037109
0.038086
0.032227
0.031250
0.039062
0.025391
0.041016
0.038086
0.028320
0.034180
0.031250
0.034180
0.040039
0.027344
0.027344
0.034180
0.037109
0.040039
0.030273
0.035156
0.033203
0.032227
0.025391
0.029297
0.033203
0.037109
0.033203
0.036133
0.036133
0.022461
0.038086
0.030273
0.031250
0.032227
0.039062
0.033203
0.041016
0.021484
0.031250
0.034180
0.040039
0.034180
0.028320
0.024414
0.032227
0.029297
0.027344
0.035156
0.031250
0.033203
0.031250
0.048828
0.041016
0.034180
0.035156
0.021484
0.028320
0.032227
0.030273
0.028320
0.032227
0.030273
0.040039
0.037109
0.035156
0.040039
0.036133
0.039062
0.038086
0.030273
0.034180
0.025391
0.024414
0.024414
0.040039
0.040039
0.033203
0.034180
0.037109
0.034180
0.033203
0.031250
0.033203
0.026367
0.027344
0.029297
0.033203
0.029297
0.029297
0.033203
0.041992
0.033203
0.036133
0.039062
0.023438
0.032227
0.041992
0.030273
0.027344
0.041992
0.032227
0.032227
0.040039
0.034180
0.037109
0.029297
0.030273
0.035156
0.035156
0.037109
0.031250
0.037109
0.028320
0.035156
0.038086
0.028320
0.041016
0.030273
0.037109
0.026367
0.039062
0.035156
0.021484
0.032227
0.021484
0.030273
0.019531
0.027344
0.033203
0.030273
0.039062
0.025391
0.033203
0.030273
0.028320
0.035156
0.020508
0.034180
0.032227
0.031250
0.033203
0.030273
0.025391
0.022461
0.041016
0.044922
0.031250
0.033203
0.038086
0.039062
0.029297
0.029297
0.039062
0.032227
0.042969
0.038086
0.022461
0.031250
0.027344
0.029297
0.035156
0.030273
0.029297
0.036133
0.036133
0.032227
0.037109
0.030273
0.032227
0.036133
0.033203
0.028320
0.036133
0.036133
0.027344
0.035156
0.032227
0.037109
0.030273
0.031250
0.028320
0.038086
0.041992
0.034180
0.034180
0.025391
0.036133
0.038086
0.034180
0.040039
0.031250
0.035156
0.037109
0.041992
0.027344
0.029297
0.032227
0.032227
0.032227
0.033203
0.037109
0.029297
0.035156
0.026367
0.027344
0.030273
0.036133
0.026367
0.036133
0.025391
0.023438
0.026367
0.024414
0.042969
0.037109
0.033203
0.030273
0.035156
0.028320
0.025391
0.022461
0.047852
0.041992
0.030273
0.035156
0.034180
0.032227
0.029297
0.033203
0.034180
0.027344
0.026367
0.025391
0.039062
0.031250
0.031250
0.046875
0.029297
0.030273
0.033203
0.034180
0.038086
0.032227
0.026367
0.024414
0.031250
0.031250
0.030273
0.032227
0.027344
0.027344
0.031250
0.033203
0.044922
0.028320
0.033203
0.027344
0.028320
0.033203
0.033203
0.024414
0.033203
0.032227
0.026367
0.041016
0.031250
0.031250
0.033203
0.036133
0.029297
0.041016
0.033203
0.033203
0.044922
0.033203
0.032227
0.035156
0.017578
0.044922
0.026367
0.033203
0.029297
0.019531
0.031250
0.040039
0.026367
0.039062
0.026367
0.035156
0.038086
0.041016
0.032227
0.025391
0.036133
0.037109
0.031250
0.030273
0.030273
0.027344
0.024414
0.047852
0.042969
0.033203
0.039062
0.029297
0.032227
0.026367
0.024414
0.020508
0.035156
0.038086
0.026367
0.033203
0.024414
0.036133
0.033203
0.023438
0.033203
0.030273
0.038086
0.021484
0.035156
0.035156
0.028320
0.023438
0.030273
0.026367
0.034180
0.034180
0.028320
0.041016
0.027344
0.029297
0.038086
0.030273
0.030273
0.038086
0.031250
0.025391
0.039062
0.036133
0.034180
0.028320
0.031250
0.036133
0.046875
0.030273
0.031250
0.031250
0.036133
0.022461
0.039062
0.029297
0.036133
0.040039
0.030273
0.038086
0.028320
0.032227
0.033203
0.028320
0.031250
0.037109
0.029297
0.032227
0.033203
0.035156
0.030273
0.034180
0.028320
0.035156
0.032227
0.038086
0.041016
0.032227
0.023438
0.033203
0.032227
0.035156
0.036133
0.029297
0.026367
0.028320
0.034180
0.022461
0.038086
0.026367
0.042969
0.038086
0.028320
0.035156
0.039062
0.044922
0.032227
0.037109
0.040039
0.044922
0.032227
0.031250
0.027344
0.038086
0.027344
0.034180
0.031250
0.041992
0.038086
0.032227
0.030273
0.038086
0.026367
0.041992
0.034180
0.039062
0.031250
0.032227
0.040039
0.031250
0.036133
0.028320
0.035156
0.034180
0.029297
0.034180
0.026367
0.035156
0.025391
0.028320
0.027344
0.033203
0.034180
0.027344
0.031250
0.032227
0.041992
0.033203
0.034180
0.038086
0.024414
0.031250
0.030273
0.033203
0.030273
0.036133
0.031250
0.022461
0.027344
0.036133
0.039062
0.029297
0.041992
0.038086
0.041016
0.037109
0.036133
0.032227
0.036133
0.034180
0.030273
0.036133
0.035156
0.030273
0.034180
0.035156
0.034180
0.023438
0.028320
0.041992
0.037109
0.025391
0.032227
0.034180
0.037109
0.033203
0.028320
0.037109
0.033203
0.034180
0.042969
0.029297
0.023438
0.041016
0.024414
0.040039
0.026367
0.031250
0.030273
0.039062
0.040039
0.032227
0.032227
0.026367
0.037109
0.023438
0.029297
0.032227
0.029297
0.043945
0.037109
0.026367
0.027344
0.041016
0.028320
0.029297
0.035156
0.038086
0.036133
0.024414
0.041016
0.040039
0.028320
0.026367
0.032227
0.026367
0.028320
0.034180
0.029297
0.031250
0.039062
0.028320
0.034180
0.031250
0.033203
0.041992
0.032227
0.034180
0.038086
0.041992
0.017578
0.034180
0.032227
0.040039
0.038086
0.032227
0.035156
0.038086
0.036133
0.036133
0.032227
0.026367
0.020508
0.033203
0.031250
0.028320
0.026367
0.029297
0.032227
0.031250
0.026367
0.035156
0.033203
0.030273
0.041016
0.035156
0.034180
0.029297
0.031250
0.037109
0.038086
0.030273
0.033203
0.033203
0.024414
0.043945
0.024414
0.041016
0.042969
0.030273
0.032227
0.037109
0.032227
0.037109
0.037109
0.026367
0.045898
0.035156
0.041016
0.043945
0.048828
0.030273
0.039062
0.037109
0.032227
0.035156
0.040039
0.034180
0.028320
0.029297
0.041016
0.029297
0.041016
0.034180
0.041992
0.038086
0.034180
0.031250
0.035156
0.030273
0.021484
0.038086
0.036133
0.038086
0.040039
0.030273
0.043945
0.032227
0.034180
0.043945
0.028320
0.033203
0.041016
0.032227
0.025391
0.032227
0.029297
0.033203
0.030273
0.034180
0.042969
0.036133
0.033203
0.036133
0.035156
0.041016
0.029297
0.030273
0.029297
0.031250
0.035156
0.033203
0.032227
0.023438
0.031250
0.037109
0.041992
0.036133
0.036133
0.030273
0.035156
0.029297
0.027344
0.028320
0.036133
0.038086
0.039062
0.041016
0.036133
0.039062
0.037109
0.027344
0.027344
0.038086
0.029297
0.046875
0.023438
0.039062
0.033203
0.031250
0.034180
0.036133
0.023438
0.041016
0.033203
0.035156
0.037109
0.028320
0.034180
0.035156
0.034180
0.026367
0.036133
0.036133
0.029297
0.025391
0.036133
0.048828
0.036133
0.030273
0.041016
0.024414
0.035156
0.035156
0.031250
0.030273
0.023438
0.024414
0.036133
0.031250
0.037109
0.034180
0.032227
0.037109
0.028320
0.031250
0.033203
0.042969
0.029297
0.033203
0.030273
0.044922
0.034180
0.035156
0.035156
0.032227
0.037109
0.044922
0.039062
0.027344
0.036133
0.033203
0.033203
0.032227
0.035156
0.035156
0.036133
0.027344
0.031250
0.037109
0.027344
0.041016
0.029297
0.037109
0.030273
0.041016
0.026367
0.028320
0.029297
0.034180
0.033203
0.042969
0.046875
0.035156
0.035156
0.036133
0.022461
0.026367
0.024414
0.032227
0.040039
0.030273
0.040039
0.041992
0.032227
0.037109
0.033203
0.039062
0.031250
0.036133
0.044922
0.033203
0.038086
0.041992
0.032227
0.038086
0.030273
0.038086
0.033203
0.030273
0.034180
0.032227
0.034180
0.028320
0.035156
0.035156
0.026367
0.036133
0.028320
0.036133
0.046875
0.035156
0.025391
0.024414
0.037109
0.036133
0.031250
0.034180
0.048828
0.035156
0.028320
0.034180
0.028320
0.031250
0.030273
0.044922
0.037109
0.036133
0.026367
0.035156
0.036133
0.026367
0.022461
0.037109
0.034180
0.037109
0.033203
0.032227
0.034180
0.036133
0.032227
0.025391
0.035156
0.028320
0.039062
0.029297
0.030273
0.034180
0.029297
0.034180
0.036133
0.039062
0.043945
0.041016
0.034180
0.041992
0.025391
0.030273
0.026367
0.035156
0.023438
0.029297
0.039062
0.040039
0.030273
0.029297
0.031250
0.037109
0.036133
0.036133
0.037109
0.040039
0.045898
0.031250
0.032227
0.040039
0.044922
0.033203
0.031250
0.030273
0.038086
0.036133
0.031250
0.034180
0.027344
0.044922
0.045898
0.040039
0.040039
0.034180
0.029297
0.030273
0.028320
0.044922
0.042969
0.040039
0.033203
0.037109
0.034180
0.041016
0.040039
0.045898
0.030273
0.045898
0.041992
0.032227
0.037109
0.038086
0.028320
0.037109
0.040039
0.031250
0.043945
0.042969
0.039062
0.037109
0.037109
0.045898
0.052734
0.041016
0.035156
0.044922
0.033203
0.039062
0.035156
0.037109
0.035156
0.036133
0.038086
0.056641
0.040039
0.033203
0.032227
0.041992
0.047852
0.048828
0.036133
0.046875
0.031250
0.027344
0.036133
0.040039
0.037109
0.031250
0.041992
0.041016
0.034180
0.041992
0.053711
0.034180
0.035156
0.045898
0.047852
0.043945
0.037109
0.053711
0.046875
0.041992
0.045898
0.041016
0.043945
0.043945
0.046875
0.047852
0.036133
0.045898
0.047852
0.040039
0.040039
0.043945
0.043945
0.041016
0.042969
0.033203
0.042969
0.036133
0.052734
0.034180
0.040039
0.048828
0.039062
0.044922
0.052734
0.044922
0.039062
0.042969
0.046875
0.047852
0.056641
0.036133
0.050781
0.042969
0.048828
0.040039
0.042969
0.042969
0.058594
0.048828
0.047852
0.056641
0.045898
0.045898
0.047852
0.052734
0.051758
0.062500
0.046875
0.060547
0.042969
0.063477
0.050781
0.046875
0.050781
0.064453
0.065430
0.066406
0.068359
0.064453
0.067383
0.068359
0.078125
0.087891
0.083008
0.093750
0.093750
0.096680
0.103516
0.136719
0.153320
0.220703
0.375000
0.045898
0.042969
0.034180
0.034180
0.027344
0.029297
0.037109
0.026367
0.031250
0.023438
0.040039
0.026367
0.027344
0.026367
0.032227
0.036133
0.032227
0.022461
0.023438
0.027344
0.020508
0.036133
0.034180
0.020508
0.022461
0.023438
0.030273
0.025391
0.036133
0.026367
0.031250
0.029297
0.031250
0.033203
0.025391
0.030273
0.025391
0.037109
0.030273
0.029297
0.029297
0.031250
0.031250
0.034180
0.029297
0.041016
0.040039
0.031250
0.020508
0.032227
0.037109
0.021484
0.023438
0.027344
0.022461
0.030273
0.029297
0.024414
0.032227
0.026367
0.031250
0.026367
0.038086
0.025391
0.022461
0.030273
0.042969
0.038086
0.033203
0.031250
0.041016
0.037109
0.036133
0.020508
0.029297
0.027344
0.028320
0.036133
0.030273
0.034180
0.027344
0.024414
0.028320
0.037109
0.029297
0.031250
0.031250
0.035156
0.029297
0.033203
0.030273
0.031250
0.031250
0.036133
0.030273
0.035156
0.027344
0.027344
0.033203
0.025391
0.028320
0.031250
0.031250
0.026367
0.025391
0.029297
0.026367
0.045898
0.028320
0.029297
0.031250
0.032227
0.034180
0.037109
0.023438
0.042969
0.035156
0.032227
0.030273
0.034180
0.028320
0.041992
0.033203
0.031250
0.027344
0.032227
0.035156
0.020508
0.039062
0.037109
0.035156
0.030273
0.029297
0.035156
0.029297
0.041992
0.038086
0.036133
0.032227
0.024414
0.043945
0.035156
0.031250
0.041016
0.037109
0.039062
0.039062
0.038086
0.040039
0.048828
0.042969
0.039062
0.041016
0.037109
0.039062
0.044922
0.036133
0.050781
0.040039
0.048828
0.041016
0.039062
0.038086
0.045898
0.036133
0.042969
0.046875
0.031250
0.052734
0.051758
0.041016
0.052734
0.044922
0.042969
0.044922
0.036133
0.038086
0.048828
0.058594
0.056641
0.045898
0.041992
0.052734
0.054688
0.043945
0.055664
0.066406
0.058594
0.060547
0.059570
0.055664
0.056641
0.063477
0.067383
0.069336
0.070312
0.094727
0.098633
0.081055
0.103516
0.095703
0.125977
0.152344
0.191406
0.246094
0.295898
0.142578
0.089844
0.076172
0.081055
0.063477
0.057617
0.071289
0.085938
0.078125
0.093750
0.099609
0.142578
0.235352
0.782227
0.024414
0.026367
0.038086
0.039062
0.024414
0.030273
0.037109
0.031250
0.033203
0.032227
0.034180
0.025391
0.031250
0.033203
0.033203
0.028320
0.031250
0.028320
0.027344
0.035156
0.033203
0.032227
0.027344
0.025391
0.033203
0.035156
0.038086
0.035156
0.033203
0.025391
0.041016
0.036133
0.037109
0.037109
0.021484
0.032227
0.027344
0.038086
0.031250
0.041992
0.038086
0.029297
0.037109
0.042969
0.024414
0.043945
0.038086
0.029297
0.031250
0.031250
0.027344
0.047852
0.030273
0.029297
0.036133
0.040039
0.036133
0.034180
0.038086
0.045898
0.036133
0.036133
0.031250
0.041016
0.042969
0.038086
0.039062
0.039062
0.029297
0.027344
0.034180
0.041016
0.027344
0.029297
0.036133
0.039062
0.033203
0.033203
0.030273
0.032227
0.026367
0.041016
0.041992
0.036133
0.031250
0.034180
0.027344
0.032227
0.041992
0.030273
0.031250
0.035156
0.035156
0.034180
0.032227
0.038086
0.029297
0.030273
0.036133
0.025391
0.032227
0.039062
0.030273
0.038086
0.029297
0.027344
0.025391
0.032227
0.034180
0.033203
0.031250
0.025391
0.032227
0.040039
0.036133
0.028320
0.027344
0.039062
0.027344
0.027344
0.033203
0.033203
0.036133
0.028320
0.028320
0.038086
0.033203
0.037109
0.028320
0.033203
0.029297
0.032227
0.035156
0.034180
0.032227
0.031250
0.041992
0.027344
0.033203
0.028320
0.037109
0.031250
0.020508
0.027344
0.037109
0.035156
0.031250
0.028320
0.039062
0.037109
0.037109
0.031250
0.037109
0.044922
0.045898
0.031250
0.026367
0.030273
0.028320
0.028320
0.052734
0.031250
0.026367
0.041992
0.021484
0.040039
0.031250
0.042969
0.052734
0.033203
0.037109
0.029297
0.035156
0.026367
0.035156
0.046875
0.041016
0.032227
0.038086
0.033203
0.030273
0.034180
0.040039
0.032227
0.039062
0.044922
0.037109
0.039062
0.032227
0.027344
0.024414
0.046875
0.032227
0.040039
0.041992
0.031250
0.041016
0.041992
0.036133
0.027344
0.028320
0.030273
0.027344
0.034180
0.044922
0.029297
0.036133
0.033203
0.032227
0.026367
0.032227
0.032227
0.032227
0.034180
0.027344
0.033203
0.038086
0.032227
0.029297
0.024414
0.026367
0.045898
0.044922
0.030273
0.030273
0.036133
0.028320
0.041016
0.042969
0.035156
0.039062
0.038086
0.030273
0.028320
0.026367
0.046875
0.035156
0.032227
0.036133
0.032227
0.032227
0.029297
0.027344
0.031250
0.032227
0.028320
0.031250
0.025391
0.041992
0.028320
0.032227
0.036133
0.041016
0.033203
0.041016
0.027344
0.030273
0.036133
0.029297
0.032227
0.034180
0.042969
0.031250
0.035156
0.041016
0.030273
0.037109
0.039062
0.036133
0.031250
0.036133
0.041992
0.038086
0.040039
0.035156
0.030273
0.026367
0.027344
0.041016
0.030273
0.038086
0.034180
0.019531
0.035156
0.030273
0.026367
0.037109
0.038086
0.036133
0.034180
0.033203
0.034180
0.031250
0.031250
0.033203
0.035156
0.046875
0.034180
0.029297
0.033203
0.031250
0.039062
0.030273
0.035156
0.041992
0.037109
0.028320
0.031250
0.032227
0.035156
0.043945
0.031250
0.035156
0.023438
0.032227
0.036133
0.038086
0.036133
0.026367
0.044922
0.039062


==> data/dummy_sim_with_hist_equal/hitrate_curve_bz_2048_lr_0.001_agent_6.csv <==
0.010742
0.019531
0.015137
0.014648
0.008789
0.009766
0.004883
0.003418
0.001953
0.002441
0.000488
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000488
0.000488
0.000000
0.000488
0.000000
0.000488
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000488
0.001465
0.001953
0.002441
0.003418
0.005859
0.002441
0.000488
0.001465
0.001953
0.002930
0.003906
0.002930
0.002441
0.002441
0.002930
0.002441
0.005371
0.002930
0.011719
0.008789
0.007324
0.012207
0.014648
0.014160
0.017578
0.017578
0.022949
0.020508
0.023926
0.024902
0.021973
0.030273
0.027344
0.030273
0.025879
0.030762
0.021484
0.026855
0.030762
0.028320
0.037109
0.032715
0.032227
0.042480
0.048340
0.042480
0.051270
0.044434
0.042480
0.045898
0.044922
0.049316
0.039062
0.046387
0.050293
0.044434
0.048340
0.035645
0.055664
0.048340
0.048340
0.043457
0.059570
0.048828
0.050293
0.034180
0.049316
0.048828
0.050293
0.052734
0.046387
0.051758
0.047852
0.043457
0.051270
0.056641
0.039551
0.054199
0.055664
0.054688
0.059082
0.054199
0.058105
0.045898
0.050781
0.053223
0.045898
0.050781
0.043945
0.059082
0.050781
0.052246
0.054199
0.052734
0.060547
0.055176
0.061035
0.057617
0.054199
0.052734
0.056641
0.052734
0.055176
0.051270
0.058105
0.046387
0.050293
0.050293
0.052246
0.045898
0.041016
0.049805
0.043945
0.049316
0.048340
0.050293
0.042480
0.048340
0.043945
0.050781
0.050781
0.047852
0.050781
0.042480
0.048828
0.053711
0.050293
0.052734
0.055176
0.056641
0.053711
0.049316
0.054688
0.043457
0.052246
0.049316
0.044434
0.048340
0.043945
0.053223
0.053223
0.042969
0.054688
0.052734
0.058594
0.057129
0.052734
0.056152
0.056152
0.050293
0.047852
0.050293
0.053711
0.043945
0.044434
0.041992
0.046387
0.047363
0.058594
0.050781
0.058105
0.057617
0.059570
0.051270
0.059082
0.055176
0.042969
0.047852
0.047852
0.059570
0.054688
0.053223
0.050781
0.053711
0.052734
0.053711
0.050781
0.054688
0.061523
0.056152
0.055176
0.047363
0.062500
0.059082
0.064941
0.057617
0.057617
0.054199
0.053223
0.053711
0.053711
0.059570
0.060059
0.056152
0.055664
0.052246
0.069824
0.057129
0.062500
0.062988
0.073730
0.051270
0.050781
0.059570
0.058594
0.067871
0.061523
0.063477
0.056641
0.066895
0.064941
0.064453
0.066895
0.073730
0.067383
0.076660
0.072266
0.067383
0.079102
0.072754
0.061035
0.066406
0.066406
0.078125
0.074219
0.064941
0.064453
0.069336
0.077148
0.069824
0.062500
0.068848
0.073730
0.068359
0.070312
0.082031
0.070801
0.077148
0.064453
0.067871
0.057617
0.059082
0.071777
0.059570
0.059082
0.069824
0.062500
0.064941
0.048828
0.064941
0.055664
0.068359
0.057617
0.054199
0.063965
0.060547
0.057617
0.056641
0.062500
0.061523
0.064941
0.055176
0.056641
0.060547
0.057617
0.054199
0.058105
0.053711
0.062012
0.062500
0.057617
0.062988
0.058105
0.049805
0.045410
0.056152
0.057129
0.045898
0.056152
0.054688
0.056641
0.066895
0.048340
0.044434
0.051758
0.053223
0.052246
0.055176
0.055664
0.052246
0.052246
0.048828
0.060547
0.061035
0.045898
0.059082
0.061035
0.060547
0.059570
0.068848
0.057617
0.056152
0.045410
0.056641
0.049805
0.060059
0.041016
0.050293
0.051270
0.060547
0.058105
0.056641
0.044922
0.071777
0.049316
0.050293
0.056641
0.048340
0.062012
0.050293
0.056152
0.054688
0.057129
0.056152
0.062012
0.058105
0.060547
0.052734
0.052734
0.052734
0.049316
0.053711
0.055664
0.049805
0.059570
0.061035
0.054688
0.047363
0.057617
0.046387
0.052734
0.055176
0.050781
0.061523
0.057617
0.045898
0.057617
0.045410
0.060059
0.051758
0.050781
0.051758
0.055664
0.049805
0.048340
0.052246
0.059082
0.048340
0.051270
0.054688
0.049316
0.062500
0.057617
0.045898
0.051270
0.048828
0.049316
0.054688
0.055176
0.047852
0.045410
0.054688
0.045410
0.054199
0.046875
0.042480
0.048828
0.046387
0.052246
0.046387
0.047852
0.048828
0.047363
0.050293
0.046387
0.042969
0.052246
0.043945
0.051270
0.046875
0.045898
0.049316
0.045898
0.044922
0.059570
0.049805
0.053223
0.045410
0.049316
0.048828
0.062012
0.051270
0.053711
0.042969
0.041504
0.051270
0.045410
0.053711
0.053223
0.052246
0.049316
0.049805
0.053223
0.057617
0.045410
0.050293
0.049316
0.063477
0.060547
0.055176
0.056641
0.044434
0.041992
0.050781
0.053223
0.053223
0.050781
0.043457
0.053223
0.054199
0.048828
0.044434
0.051270
0.045898
0.050293
0.060059
0.049805
0.048340
0.048828
0.052734
0.042969
0.052734
0.052246
0.046387
0.050293
0.048828
0.059082
0.044922
0.049316
0.057617
0.054688
0.045410
0.052246
0.057617
0.050781
0.056641
0.053711
0.049316
0.048340
0.052734
0.047363
0.051758
0.056641
0.045898
0.051758
0.056152
0.059082
0.058105
0.058105
0.064453
0.054199
0.055664
0.048828
0.061035
0.054199
0.058105
0.058105
0.057617
0.058105
0.050293
0.062988
0.052246
0.066406
0.047852
0.055176
0.056152
0.057617
0.062500
0.059570
0.059570
0.053711
0.063965
0.051270
0.054199
0.050781
0.058105
0.051758
0.051270
0.061035
0.057617
0.048828
0.055664
0.062500
0.057617
0.044434
0.053711
0.052246
0.058594
0.051270
0.060059
0.060547
0.051270
0.056641
0.057617
0.056641
0.057129
0.057617
0.061523
0.062012
0.061035
0.049316
0.059082
0.047852
0.059082
0.052246
0.056152
0.062500
0.057129
0.052246
0.055664
0.056152
0.063477
0.057129
0.057129
0.073242
0.050293
0.056641
0.051758
0.060059
0.056152
0.059570
0.055176
0.057129
0.062012
0.058105
0.061523
0.056641
0.063965
0.060059
0.064941
0.063965
0.057617
0.062988
0.057129
0.067871
0.062500
0.059082
0.052734
0.058594
0.058105
0.062500
0.058105
0.058105
0.062500
0.058594
0.064941
0.070801
0.054688
0.058105
0.056152
0.057617
0.061035
0.067871
0.063477
0.078613
0.053711
0.058105
0.066895
0.058105
0.071777
0.073730
0.065430
0.063965
0.065918
0.070312
0.075684
0.064941
0.063965
0.067871
0.072754
0.066895
0.059570
0.066895
0.069336
0.063477
0.063477
0.062012
0.065430
0.069336
0.067383
0.060059
0.061523
0.063477
0.070312
0.073242
0.066895
0.074707
0.062012
0.070312
0.072266
0.081543
0.071777
0.072266
0.067871
0.084473
0.066406
0.069336
0.073242
0.068848
0.067871
0.072754
0.066406
0.078125
0.072266
0.087402
0.072754
0.078125
0.067871
0.072754
0.071777
0.078613
0.080566
0.083984
0.078125
0.087891
0.082520
0.079102
0.083984
0.072266
0.088379
0.086914
0.075195
0.078613
0.081055
0.083984
0.087402
0.088379
0.081543
0.083496
0.070312
0.079590
0.080566
0.086914
0.078125
0.083008
0.099609
0.082520
0.094727
0.089355
0.092773
0.087402
0.091309
0.086426
0.089355
0.087891
0.088379
0.085449
0.082520
0.095703
0.080078
0.084961
0.103027
0.094238
0.084473
0.091797
0.090820
0.097168
0.088867
0.094238
0.085938
0.083008
0.085449
0.100098
0.081055
0.106934
0.092285
0.091309
0.087402
0.104980
0.115234
0.088379
0.104492
0.096191
0.102051
0.098633
0.101074
0.086914
0.107910
0.094727
0.105469
0.105469
0.094727
0.099121
0.110352
0.091309
0.111816
0.114258
0.102051
0.114258
0.105469
0.127930
0.104980
0.128906
0.112793
0.117676
0.113281
0.115234
0.122070
0.120605
0.143066
0.129883
0.130371
0.137207
0.133301
0.125000
0.123047
0.128418
0.128418
0.137695
0.144043
0.145508
0.142578
0.146973
0.139160
0.155762
0.133789
0.156250
0.147949
0.166016
0.164062
0.158691
0.150391
0.163086
0.149902
0.178711
0.164551
0.171875
0.179688
0.171387
0.155762
0.166992
0.165527
0.169434
0.160156
0.182129
0.158203
0.176758
0.156738
0.167480
0.185059
0.170898
0.173828
0.179688
0.179688
0.160156
0.165527
0.171875
0.169922
0.170898
0.175293
0.179688
0.168945
0.183105
0.169922
0.161621
0.178223
0.166992
0.173340
0.176270
0.175293
0.173828
0.174805
0.167480
0.175293
0.181152
0.168457
0.170410
0.167480
0.179688
0.184570
0.168457
0.178711
0.167969
0.172852
0.170410
0.168457
0.188477
0.165039
0.170898
0.187988
0.183105
0.178223
0.174316
0.181641
0.175293
0.174805
0.181641
0.187988
0.187500
0.185547
0.176270
0.188965
0.174316
0.186523
0.179199
0.192383
0.168945
0.198242
0.167969
0.190430
0.181152
0.178711
0.207520
0.171387
0.174805
0.189941
0.188477
0.181152
0.184082
0.195801
0.182617
0.191895
0.202637
0.195801
0.199707
0.188965
0.164551
0.199219
0.204590
0.187500
0.204102
0.210449
0.199707
0.187500
0.194336
0.203613
0.199707
0.202637
0.214355
0.202148
0.218750
0.179688
0.223633
0.208008
0.215820
0.218750
0.227051
0.215332
0.194824
0.208008
0.208496
0.224121
0.221191
0.206543
0.221680
0.236328
0.230957
0.210938
0.222168
0.236816
0.212891
0.238281
0.231445
0.216309
0.232422
0.231445
0.240723
0.236816
0.244141
0.260254
0.246582
0.238770
0.237793
0.240234
0.240234
0.250488
0.266602
0.255371
0.251465
0.262207
0.267090
0.245117
0.254883
0.260254
0.263672
0.259277
0.254395
0.260742
0.276367
0.250977
0.254395
0.265625
0.261719
0.229492
0.282715
0.271484
0.267578
0.270996
0.262207
0.264648
0.277344
0.285645
0.251465
0.278809
0.286133
0.258789
0.273438
0.279785
0.273438
0.288574
0.288574
0.291504
0.286621
0.301758
0.299805
0.314941
0.298828
0.287109
0.286133
0.318848
0.304199
0.304199
0.291504
0.292480
0.313477
0.301270
0.333984
0.307617
0.331543
0.313477
0.327637
0.328125
0.311523
0.336426
0.336914
0.311523
0.340332
0.324219
0.339355
0.335449
0.335938
0.339355
0.322266
0.335449
0.346680
0.346191
0.344238
0.359375
0.367188
0.358887
0.352539
0.362793
0.367676
0.366699
0.381348
0.369141
0.369141
0.352051
0.376465
0.369629
0.372070
0.363281
0.379395
0.375000
0.409668
0.381348
0.381348
0.371094
0.395996
0.396484
0.380371
0.381348
0.393555
0.377441
0.398438
0.407715
0.400879
0.424316
0.406738
0.395020
0.388672
0.415039
0.414062
0.413086
0.412109
0.401367
0.408691
0.422363
0.414062
0.406738
0.401855
0.416992
0.392578
0.402832
0.434570
0.442383
0.418945
0.439941
0.428711
0.415527
0.433105
0.421387
0.420410
0.427734
0.437012
0.415039
0.417969
0.448242
0.427246
0.417969
0.436035
0.443359
0.431152
0.441895
0.466309
0.429199
0.472656
0.463867
0.456543
0.434570
0.439941
0.448730
0.445801
0.445801
0.451660
0.457520
0.435059
0.468262
0.471191
0.449707
0.459961
0.464355
0.462891
0.458496
0.487305
0.476562
0.458008
0.450684
0.458008
0.476074
0.464844
0.482910
0.463867
0.489258
0.485840
0.484375
0.459473
0.487793
0.460449
0.481445
0.482910
0.485352
0.497559
0.499512
0.480469
0.483887
0.493652
0.496582
0.472168
0.500000
0.506348
0.534668
0.499512
0.511230
0.501953
0.489746
0.490234
0.512207
0.512207
0.524414
0.525391
0.528809
0.514648
0.501465
0.485840
0.525391
0.540039
0.555176
0.547363
0.542480
0.519531
0.533203
0.541504
0.543945
0.573730
0.554199
0.562988
0.523926
0.556152
0.546387
0.554199
0.578125
0.564941
0.556152
0.562988
0.580078
0.596191
0.587891
0.580078
0.566406
0.590820
0.605957
0.600586
0.611816
0.568359
0.586426
0.582520
0.592285
0.608887
0.616211
0.604004
0.610352
0.608887
0.623535
0.603516
0.626953
0.646973
0.606445
0.650391
0.658203
0.637207
0.608887
0.637695
0.629395
0.631836
0.630859
0.652832
0.657227
0.677246
0.648438
0.654785
0.648438
0.639648
0.677734
0.675293
0.680664
0.687012
0.659180
0.666504
0.671387
0.656738
0.674805
0.681641
0.682617
0.681152
0.701172
0.699707
0.703613
0.680176
0.673340
0.687012
0.701172
0.706543
0.693848
0.712891
0.703125
0.709473
0.722168
0.705078
0.687012
0.686035
0.708496
0.716797
0.725586
0.733887
0.710938
0.709473
0.698242
0.720703
0.719238
0.722168
0.719238
0.714844
0.719238
0.726074
0.740234
0.728516
0.729492
0.727051
0.728516
0.735352
0.734375
0.743164
0.735840
0.723633
0.750977
0.738770
0.742676
0.740234
0.737305
0.745117
0.756348
0.751465
0.754883
0.743164
0.746582
0.724121
0.748047
0.766602
0.758301
0.765625
0.760742
0.768066
0.766602
0.759766
0.752441
0.770996
0.756836
0.758789
0.765137
0.784180
0.760742
0.777344
0.778320
0.769043
0.773926
0.778809
0.749023
0.764648
0.756836
0.774902
0.776855
0.774902
0.781250
0.783691
0.782715
0.770508
0.787598
0.775879
0.774902
0.785645
0.782715
0.779297
0.771484
0.772461
0.791016
0.760742
0.782227
0.788574
0.788086
0.786621
0.792969
0.779297
0.783691
0.789062
0.807129
0.776367
0.776855
0.787109
0.787109
0.797363
0.811035
0.802246
0.809570
0.790527
0.797852
0.794434
0.801758
0.796387
0.790527
0.808594
0.793457
0.794922
0.786621
0.802734
0.810547
0.793945
0.809082
0.804688
0.833008
0.795410
0.813965
0.809082
0.814941
0.803223
0.829590
0.813965
0.816406
0.812012
0.810547
0.807617
0.820801
0.814453
0.808594
0.804688
0.814941
0.819336
0.826660
0.822754
0.817383
0.805664
0.845703
0.832520
0.840820
0.829102
0.824707
0.836914
0.824219
0.821777
0.830566
0.835938
0.837891
0.835938
0.844727
0.851074
0.857910
0.843750
0.844238
0.848145
0.845215
0.854980
0.854004
0.858887
0.860352
0.864746
0.854980
0.869141
0.867676
0.859863
0.868164
0.854980
0.868164
0.864258
0.873535
0.877930
0.866699
0.871094
0.866699
0.861816
0.851562
0.875488
0.874512
0.882812
0.876465
0.882812
0.884277
0.880371
0.868164
0.886230
0.884277
0.894043
0.888184
0.884766
0.886719
0.899414
0.886230
0.878418
0.882812
0.881836
0.897949
0.885742
0.898438
0.889648
0.892578
0.888672
0.891113
0.895508
0.903320
0.899414
0.887207
0.895508
0.893555
0.897949
0.897949
0.913574
0.895996
0.902832
0.901367
0.882324
0.894531
0.907227
0.902344
0.901367
0.910156
0.898926
0.893555
0.902344
0.893066
0.908203
0.915039
0.903809
0.913086
0.899902
0.903320
0.908203
0.904785
0.903809
0.900391
0.914551
0.905762
0.913086
0.911133
0.903809
0.900391
0.912598
0.898438
0.905762
0.912109
0.914551
0.910156
0.917480
0.914062
0.910156
0.921387
0.921387
0.905273
0.911621
0.918945
0.913574
0.920410
0.916992
0.923828
0.911621
0.925781
0.929199
0.914062
0.913574
0.922852
0.915039
0.920898
0.921875
0.923340
0.918457
0.923340
0.912109
0.926758
0.916016
0.919434
0.918945
0.919434
0.924316
0.927246
0.919922
0.915039
0.923828
0.926758
0.918457
0.930176
0.923340
0.925781
0.928711
0.934082
0.928223
0.923828
0.925293
0.924805
0.934082
0.926270
0.928711
0.944824
0.922852
0.933105
0.934082
0.932129
0.935059
0.937012
0.924805
0.933105
0.936523
0.937500
0.920898
0.943848
0.939453
0.927246
0.928223
0.940430
0.934082
0.932617
0.932129
0.939453
0.929199
0.948242
0.939941
0.931152
0.936035
0.934570
0.936035
0.930664
0.926758
0.942383
0.939453
0.939453
0.933105
0.950684
0.945312
0.942871
0.946289
0.936523
0.933105
0.934570
0.933594
0.938965
0.934082
0.951172
0.945801
0.946777
0.945801
0.941406
0.940918
0.942871
0.944824
0.944824
0.952637
0.939453
0.948242
0.938477
0.943359
0.944824
0.949707
0.954102
0.945312
0.949219
0.947754
0.950684
0.947754
0.949219
0.951172
0.941406
0.948730
0.958496
0.945312
0.941406
0.949219
0.958008
0.954590
0.947754
0.959473
0.954102
0.955078
0.950684
0.950195
0.944336
0.957031
0.942383
0.950684
0.954102
0.958008
0.955078
0.966797
0.959961
0.956543
0.956055
0.955078
0.946289
0.952637
0.952637
0.954102
0.949707
0.957031
0.962402
0.953613
0.958008
0.950195
0.954102
0.963867
0.956543
0.959473
0.953125
0.955078
0.954102
0.957031
0.952637
0.954102
0.961914
0.957031
0.961426
0.963379
0.967285
0.954590
0.956543
0.962891
0.964844
0.967285
0.962402
0.962402
0.968262
0.965332
0.961426
0.964844
0.956055
0.956055
0.962402
0.958984
0.956543
0.966309
0.958984
0.963379
0.961914
0.967285
0.958008
0.963379
0.962402
0.960938
0.959961
0.964355
0.960938
0.972656
0.974121
0.968262
0.969238
0.968750
0.961914
0.970215
0.967285
0.970215
0.972656
0.973633
0.967773
0.972656
0.974121
0.962891
0.965332
0.970215
0.967773
0.968262
0.971680
0.964844
0.959961
0.965820
0.961914
0.966309
0.960449
0.970703
0.975098
0.964844
0.972168
0.969238
0.965820
0.971680
0.968750
0.969238
0.973633
0.971680
0.975098
0.979004
0.977539
0.974121
0.977539
0.966797
0.967773
0.965332
0.972656
0.973633
0.968750
0.975098
0.976562
0.972656
0.973633
0.968750
0.971191
0.975586
0.969727
0.981445
0.963379
0.965332
0.965332
0.968750
0.967773
0.972656
0.974609
0.971191
0.979004
0.976074
0.979492
0.976074
0.967773
0.974609
0.975098
0.972656
0.977539
0.976074
0.970215
0.975098
0.978027
0.974609
0.981445
0.979004
0.971680
0.977051
0.981445
0.980469
0.973633
0.974609
0.978027
0.978516
0.978027
0.980469
0.978516
0.979492
0.977539
0.975586
0.964355
0.966797
0.968750
0.978027
0.977539
0.971191
0.981445
0.969727
0.970703
0.976562
0.983398
0.976074
0.976074
0.977051
0.980957
0.980469
0.985840
0.979492
0.978027
0.981934
0.977051
0.982422
0.976562
0.979980
0.981445
0.976074
0.973145
0.971191
0.978027
0.972656
0.985840
0.989746
0.979004
0.976562
0.971191
0.977051
0.981934
0.979980
0.979004
0.980469
0.979004
0.976074
0.970215
0.974121
0.977051
0.980957
0.979004
0.981445
0.980957
0.980957
0.981934
0.983887
0.980469
0.980957
0.977539
0.984375
0.986816
0.980469
0.985840
0.980957
0.990234
0.989258
0.985352
0.986328
0.990234
0.985352
0.985352
0.984863
0.983398
0.979492
0.980957
0.989258
0.985840
0.979492
0.986328
0.988281
0.980469
0.979492
0.977539
0.980957
0.981934
0.983887
0.981445
0.985840
0.983398
0.983398
0.984863
0.980957
0.987793
0.982422
0.989258
0.984375
0.985840
0.985840
0.984375
0.989746
0.980469
0.989746
0.991211
0.985352
0.983887
0.978516
0.976562
0.979492
0.983398
0.986328
0.983398
0.988281
0.988281
0.981934
0.981445
0.983398
0.986816
0.986328
0.986816
0.983398
0.982422
0.983887
0.983398
0.988770
0.986816
0.986816
0.987793
0.985352
0.985840
0.983887
0.987793
0.982910
0.990234
0.982910
0.988770
0.992676
0.989258
0.991211
0.985352
0.988281
0.988770
0.991699
0.991211
0.992676
0.989746
0.987305
0.985840
0.982910
0.983398
0.988770
0.987793
0.989258
0.991211
0.991699
0.987305
0.988281
0.987305
0.989258
0.986816
0.982910
0.993164
0.988770
0.993164
0.991699
0.991699
0.983398
0.980469
0.987305
0.986328
0.989746
0.991211
0.992676
0.994141
0.994141
0.992676
0.993164
0.987305
0.988281
0.992188
0.988281
0.989746
0.995117
0.991699
0.992188
0.992676
0.994141
0.991211
0.991211
0.992676
0.994629
0.990234
0.988770
0.991211
0.993164
0.987305
0.991699
0.991211
0.995605
0.993652
0.992188
0.994629
0.993164
0.993652
0.990723
0.993164
0.990234
0.989746
0.996094
0.997070
0.994141
0.994629
0.993164
0.995605
0.993652
0.993164
0.994141
0.988770
0.986328
0.979004
0.970215
0.984863
0.987793
0.992188
0.995605
0.991699
0.994141
0.987305
0.987793
0.991211
0.988770
0.990723
0.995605
0.994629
0.993164
0.995117
0.994629
0.989258
0.987793
0.994629
0.996094
0.994141
0.994141
0.997070
0.995117
0.992676
0.995117
0.993652
0.992676
0.989746
0.994141
0.990723
0.991699
0.991699
0.994629
0.990723
0.988281
0.990234
0.992188
0.988770
0.991211
0.990723
0.993164
0.990234
0.989746
0.992676
0.993652
0.991699
0.994629
0.993652
0.997070
0.992188
0.993164
0.991699
0.995117
0.988281
0.991211
0.994141
0.991211
0.991699
0.995117
0.992188
0.993164
0.993652
0.995605
0.996094
0.990723
0.992188
0.992188
0.984375
0.992676
0.990723
0.994629
0.993164
0.995605
0.992676
0.995605
0.996094
0.996094
0.986328
0.989746
0.991211
0.987793
0.991699
0.992676
0.993652
0.995117
0.996582
0.997070
0.997559
0.992676
0.993164
0.992188
0.995605
0.990723
0.993652
0.997070
0.992676
0.992676
0.998047
0.995605
0.996094
0.995117
0.993164
0.992188
0.995117
0.993652
0.992676
0.993164
0.995605
0.996582
0.997559
0.993652
0.993652
0.992676
0.992188
0.995117
0.994141
0.997070
0.996582
0.998535
0.996094
0.998535
0.997070
0.988281
0.990234
0.989746
0.990234
0.994629
0.995605
0.994629
0.995117
0.998047
0.997559
0.997070
0.999023
0.997070
0.995605
0.996094
0.996094
0.995605
0.999023
0.994629
0.997070
0.999023
0.998535
0.996582
0.998047
0.995117
0.995605
0.996582
0.998047
0.996582
0.998535
0.996582
0.993652
0.990723
0.986816
0.989258
0.988770
0.993652
0.994141
0.996582
0.997070
0.995605
0.996582
0.997559
0.995605
0.988281
0.987305
0.982910
0.984375
0.989258
0.992188
0.995117
0.997070
0.997070
0.996094
0.996094
0.994629
0.996094
0.996582
0.998047
0.998047
0.997559
0.998047
0.997070
0.988770
0.992188
0.990234
0.984863
0.991699
0.991211
0.995605
0.998535
1.000000
0.999023
0.998535
0.997559
0.992188
0.992188
0.995117
0.995117
0.996094
0.997559
0.999023
0.996582
1.000000
0.999023
0.997559
0.997070
0.997070
0.999512
0.998535
0.999512
0.997070
0.997070
0.998047
0.997559
0.999512
0.999512
0.998535
0.999023
0.999023
0.997559
0.999512
0.998535
0.998047
0.999023
0.999023
0.997070
0.998047
0.996094
0.994141
0.993164
0.987793
0.993164
0.994629
0.994629
0.998047
0.999023
0.998047
0.997559
0.997559
0.995117
0.993652
0.990723
0.994141
0.995117
0.997559
0.997559
0.997559
0.999512
0.998047
0.998535
0.999023
0.994629
0.998535
0.998535
0.998535
0.998535
0.998535
0.999023
0.997070
0.997070
0.998535
0.998535
0.996094
0.992676
0.997559
0.995605
0.998535
0.996582
0.999512
0.999512
0.998535
0.999023
0.998535
0.998047
0.998535
0.998047
0.994629
0.992676
0.995117
0.998535
0.998535
1.000000
0.998535
0.999512
0.999512
0.998535
0.997559
0.990234
0.991699
0.990234
0.989746
0.994141
1.000000
1.000000
0.999023
1.000000
0.999023
0.997559
0.995117
0.998047
0.999023
0.998047
1.000000
0.998535
0.996582
0.999023
0.998047
0.995117
0.993652
0.994141
0.996582
0.998047
0.999512
0.998535
1.000000
0.999023
0.998535
1.000000
1.000000
0.997070
0.986816
0.982910
0.988281
0.994141
0.998047
0.999023
0.999512
0.999023
0.999512
1.000000
0.999023
0.999023
0.998535
0.998047
0.998535
0.995605
0.990234
0.997559
0.997559
0.999023
0.999023
1.000000
0.999512
0.999023
0.997070
0.993652
0.992676
0.994141
0.995117
0.993164
0.995605
0.996582
0.994629
0.998535
0.995117
0.990234
0.990723
0.993164
0.997070
0.998535
1.000000
0.999512
0.999023
0.999512
0.999512
1.000000
1.000000
1.000000
0.999512
0.998047
0.998047
0.997559
1.000000
0.999023
0.999023
0.998535
0.999512
0.999512
0.999512
0.999023
1.000000
0.999512
0.999023
1.000000
0.998535
1.000000
0.999512
0.998535
0.996582
0.996094
0.991699
0.985840
0.993164
0.989258
0.992676
0.993652
0.997070
0.996582
0.999023
0.998535
0.998047
0.999512
0.998047
0.997559
0.993164
0.984375
0.988770
0.996582
1.000000
0.999512
0.999512
1.000000
1.000000
0.999512
0.998047
0.997070
0.999023
1.000000
0.999512
1.000000
0.999512
0.999512
1.000000
0.999512
0.999512
0.999023
0.999023
0.997559
0.997070
0.995605
0.996094
0.995605
0.991699
0.996582
0.997070
0.996582
0.999023
0.998535
0.998047
0.999512
1.000000
1.000000
0.999512
0.999512
0.999512
0.998047
0.995117
0.991211
0.996094
0.999023
1.000000
0.999512
0.999512
0.999023
0.999512
0.999023
0.999512
1.000000
0.999023
0.998047
0.999023
0.999023
0.999512
0.999512
1.000000
1.000000
0.999512
1.000000
1.000000
1.000000
1.000000
0.999023
0.998535
0.998047
0.993652
0.992676
0.994629
0.998047
1.000000
1.000000
1.000000
0.999512
0.999512
0.999512
1.000000
1.000000
0.999512
1.000000
0.999023
1.000000
0.999512
0.998535
0.987793
0.990234
0.995117
0.998047
0.998047
0.999512
0.998535
0.998047
0.996094
0.999512
0.995605
0.992188
0.986328
0.990723
0.996582
0.999023
0.999512
1.000000
1.000000
1.000000
1.000000
0.999512
0.998535
0.999023
0.994629
0.997559
1.000000
1.000000
0.999512
1.000000
1.000000
1.000000
0.999512
0.998047
0.998047
0.998535
0.999023
0.999512
0.999512
1.000000
1.000000
1.000000
0.999512
1.000000
1.000000
1.000000
1.000000
0.999023
0.999512
0.996094
0.990723
0.994629
0.998047
0.997559
1.000000
0.993652
0.987305
0.991699
0.987305
0.996582
1.000000
0.999512
0.997559
0.994141
0.994629
0.990723
0.995117
0.999512
0.999512
1.000000
1.000000
1.000000
1.000000
1.000000
1.000000
1.000000
1.000000
0.999512
0.999023
0.999023
0.997559
0.998535
0.998535
0.999512
0.998535
0.999512
0.998535
0.998535
1.000000
1.000000
1.000000
1.000000
1.000000
1.000000
1.000000
0.999512
1.000000
0.999512
0.999512
1.000000
1.000000
1.000000
0.999512
1.000000
0.999512
1.000000
0.999512
0.999023
0.992188
0.981445
0.984863
0.996094
0.999512
1.000000
0.999512
1.000000
1.000000
0.998047
0.990234
0.974609
0.986328
0.997070
0.997559
0.998535
0.998047
0.995117
0.995117
0.995117
0.999512
0.999023
0.999023
0.995117
0.993164
0.997559
0.999512
1.000000
0.999023
1.000000
1.000000
0.997070
0.988281
0.989258
0.992676
0.998535
1.000000
1.000000
1.000000
1.000000
0.999023
0.990723
0.987305
0.995605
0.999023
0.999023
0.999512
1.000000
1.000000
1.000000
1.000000
0.999512
0.998047
0.994141
0.989258
0.990234
0.987793
0.987305
0.993652
0.992676
0.996582
0.998047
0.993164
0.982910
0.986816
0.992676
0.999023
0.998047
0.984375
0.967285
0.976562
0.992188
0.995605
0.998535
0.999023
0.998535
0.999023
0.994141
0.994629
0.981934
0.984863
0.981934
0.992676
1.000000
1.000000
1.000000
1.000000
0.998047
0.989746
0.988281
0.998535
0.999512
1.000000
1.000000
1.000000
1.000000
0.999512
0.999512
0.999512
1.000000
1.000000
1.000000
0.999512
1.000000
0.999512
0.998535
0.999512
0.998535
0.998535
0.996094
0.996582
0.996582
0.995605
0.997070
0.997559
0.998047
0.997559
0.994629
0.993164
0.979492
0.975586
0.975098
0.993652
0.999023
0.999023
0.999023
0.998535
1.000000
0.997559
0.995605
0.976074
0.979492
0.992188
0.999023
1.000000
1.000000
1.000000
1.000000
1.000000
0.997559
0.994141
0.993652
0.998047
0.999512
1.000000
0.999512
0.999512
1.000000
1.000000
1.000000
1.000000
1.000000
1.000000
1.000000
1.000000
1.000000
1.000000
0.999512
0.998047
0.999023
0.998047
0.998047
0.999023
1.000000
1.000000
1.000000
1.000000
1.000000
1.000000
1.000000
0.998535
0.996094
0.995117
0.991211
0.990723
0.994141
0.997559
1.000000
1.000000
1.000000
1.000000
1.000000
1.000000
1.000000
1.000000
0.999023
0.991699
0.983398
0.998047
0.998535
0.999512
1.000000
1.000000
0.999512
1.000000
1.000000
1.000000
1.000000
1.000000
0.999512
1.000000
1.000000
1.000000
0.999512
0.999512
1.000000
0.999023
0.997070
0.994629
0.993164
0.999512
1.000000
1.000000
1.000000
1.000000
1.000000
0.998535
0.999512
0.997559
0.999023
0.999023
0.999023
1.000000
0.996582
0.999512
1.000000
0.998535
0.998535
0.998047
0.999023
1.000000
1.000000
1.000000
0.999512
0.997559
0.998535
0.999512
1.000000
1.000000
1.000000
1.000000
1.000000
1.000000
0.993652
0.987305
0.985352
0.998535
0.999512
0.995117
0.994629
0.977051
0.986816
0.998047
0.999512
0.998535
0.999512
1.000000
1.000000
0.998535
0.982910
0.965820
0.988770
1.000000
1.000000
1.000000
1.000000
0.985840
0.952637
0.968750
0.995605
0.999512
0.999512
0.997070
0.993164
0.995605
0.968750
0.971680
0.991699
0.999512
0.998047
0.991211
0.968750
0.966797
0.991699
0.997559
0.999512
1.000000
1.000000
0.983887
0.953125
0.964355
0.990234
1.000000
1.000000
1.000000
1.000000
0.995117
0.977539
0.977539
0.997070
1.000000
0.999512
1.000000
0.999512
1.000000
1.000000
1.000000
1.000000
0.999023
0.998047
0.999512
1.000000
1.000000
0.999512
1.000000
0.999512
1.000000
1.000000
1.000000
1.000000
1.000000
1.000000
0.999512
0.999023
0.999512
0.999023
1.000000
0.998535
1.000000
0.998535
0.998047
0.999512
0.999512
0.999512
0.996582
0.997070
0.994629
0.998047
0.994629
0.998535
1.000000
0.999512
1.000000
0.999023
0.999023
1.000000
0.999512
0.999512
0.999512
1.000000
1.000000
0.999512
1.000000
1.000000
0.999023
1.000000
0.999023
0.999023
0.999512
0.998535
1.000000
1.000000
1.000000
1.000000
1.000000
1.000000
0.999512
0.999023
1.000000
0.999023
0.995117
0.994141
0.997070
0.998535
0.999023
0.998535
0.993164
0.993164
0.999512
1.000000
0.999512
0.994141
0.993652
0.987305
0.992188
0.999512
0.998535
0.998535
0.999512
1.000000
1.000000
1.000000
1.000000
0.999512
1.000000
1.000000
1.000000
0.997559
0.998535
1.000000
1.000000
1.000000
0.998535
0.998047
0.996582
0.997559
0.996094
0.997559
0.999512
1.000000
1.000000
1.000000
0.998047
0.998047
0.998047
0.997559
0.999512
0.999512
0.999023
0.999023
1.000000
0.997070
1.000000
0.997559
0.998535
0.990234
0.994629
0.996094
0.998047
0.996582
0.972168
0.974121
0.981934
0.993652
1.000000
1.000000
1.000000
0.992188
0.964844
0.966797
0.998535
1.000000
1.000000
1.000000
1.000000
0.998535
0.996094
0.993652
0.986816
0.995117
0.997070
0.998535
0.999512
1.000000
1.000000
1.000000
0.999512
1.000000
1.000000
0.999512
0.998047
0.998535
0.999512
0.999023
0.998535
0.999512
0.983887
0.986328
0.999023
1.000000
1.000000
1.000000
0.996582
0.988770
0.978027
1.000000
1.000000
1.000000
1.000000
1.000000
1.000000
0.998535
0.996094
0.994141
0.997559
0.999023
0.998535
1.000000
1.000000
0.999023
0.999023
0.997559
0.999512
0.997070
1.000000
1.000000
0.999512
0.999512
1.000000
0.998047
1.000000
0.999512
0.999512
0.999512
0.998535
0.999512
1.000000
1.000000
1.000000
0.999512
0.999512
0.998047
0.997559
0.993164
0.995117
0.998047
1.000000
1.000000
1.000000
0.999512
1.000000
1.000000
1.000000
0.998535
0.994629
0.994141
0.999023
0.999512
1.000000
1.000000
1.000000
1.000000
0.999512
0.997070
0.993164
0.992676
0.994141
0.990234
0.996094
0.998047
0.999512
1.000000
0.999512
0.998047
0.992676
0.964355
0.974121
0.999023
1.000000
1.000000
0.999023
0.999023
0.999512
0.999023
0.999512
0.997559
0.998535
0.997070
0.999023
0.998047
0.993164
0.997559
0.998047
1.000000
1.000000
1.000000
1.000000
1.000000
1.000000
0.995117
0.987793
0.994141
0.999512
1.000000
0.999512
0.999512
0.997559
0.996582
0.998047
0.998047
0.999023
1.000000
1.000000
0.998535
0.995117
0.993164
0.990723
0.995605
0.997070
1.000000
0.999023
0.991211
0.985840
0.990234
0.997559
0.999512
0.999512
1.000000
0.993164
0.974609
0.968750
0.999512
1.000000
0.999512
0.979004
0.941895
0.964844
0.995605
1.000000
1.000000
0.999512
0.999023
0.988281
0.967773
0.980957
0.998047
0.999512
0.999512
1.000000
1.000000
0.999512
0.999023
0.998047
0.998047
0.999023
0.999512
0.999512
0.999023
1.000000
0.999512
1.000000
1.000000
0.999512
0.994629
0.991699
0.985840
0.992676
0.994629
0.997559
0.998535
0.995605
0.997070
0.995605
0.996094
0.996094
0.997559
0.998047
0.996094
0.997070
0.993652
0.990234
0.997070
0.997559
0.998535
0.999512
0.996582
0.996582
0.998535
0.999023
0.999512
0.999512
0.999512
1.000000
0.997559
0.993164
0.999023
0.998047
0.998535
0.998535
0.999023
0.997070
0.995117
1.000000
0.998047
0.998535
0.998535
0.997559
0.998047
0.997070
0.987305
0.990234
0.994629
1.000000
1.000000
0.999023
0.995117
0.996582
0.996094
0.997070
0.999512
0.999512
0.999512
1.000000
1.000000
0.999512
0.996094
0.982910
0.977051
0.997070
1.000000
0.999512
0.992188
0.985840
0.975586
0.981445
0.997070
1.000000
0.999512
0.998047
0.999023
0.999512
0.998535
0.998047
0.997559
0.999023
0.996582
0.995117
0.999512
0.999512
0.996094
0.983398
0.968750
0.970215
0.986816
0.996582
1.000000
0.999023
0.997559
0.996094
0.998047
0.995605
0.989258
0.989258
0.989746
0.991211
0.998535
0.999023
0.998535
1.000000
0.998535
0.993652
0.993164
0.989258
0.990234
0.995117
0.989746
0.993164
0.997559
0.997559
0.996582
0.995117
0.995117
0.995605
0.992188
0.993652
0.995605
0.999023
0.998535
0.999512
0.998535
0.994629
0.995605
0.992676
0.998535
0.999023
0.999512
0.997559
1.000000
1.000000
1.000000
0.998535
0.999512
0.997559
0.999512
1.000000
1.000000
0.999512
1.000000
1.000000
0.999512
1.000000
0.999023
0.996582
0.997559
0.995117
0.997070
0.999512
0.999512
1.000000
1.000000
0.986816
0.973145
0.989746
1.000000
1.000000
0.995117
0.965332
0.986328
0.999023
0.999512
0.998535
0.979492
0.946289
0.988770
0.999023
1.000000
1.000000
0.995605
0.978516
0.967285
0.982910
0.999023
1.000000
0.997559
0.984863
0.961914
0.977051
0.996094
1.000000
1.000000
0.998047
0.996582
0.998535
0.994141
0.989258
0.998047
0.997559
0.999512
0.999512
1.000000
1.000000
0.999512
0.996094
0.992676
0.981934
0.988770
0.995117
0.999023
1.000000
0.998535
0.997070
0.997070
0.991699
0.990723
0.997559
0.998535
0.998047
0.998535
0.999023
1.000000
0.998047
0.990723
0.989258
0.988770
0.997559
0.999023
0.999512
1.000000
0.999512
0.998535
0.999512
0.997559
0.995605
0.988770
0.992676
0.997559
0.995605
0.995605
0.990723
0.998047
0.998535
0.999512
0.999512
1.000000
0.999023
0.998535
0.999023
0.997559
0.999512
1.000000
1.000000
0.999512
1.000000
1.000000
0.999512
0.999512
0.997559
0.986816
0.987793
0.997070
0.999512
0.999512
0.998535
0.999512
1.000000
0.998535
0.997559
0.996582
0.997070
0.998535
1.000000
1.000000
1.000000
1.000000
0.999512
0.999512
0.999023
0.997559
0.997559
0.998047
0.996094
0.997070
0.998535
0.998535
1.000000
0.999512
1.000000
0.997070
0.996094
0.996094
0.995117
0.995605
0.998047
0.996094
0.999023
0.999512
0.999512
0.999023
0.999512
0.999512
0.999512
0.996094
0.995117
0.996582
0.998047
0.998047
0.997559
0.998047
0.995605
0.999023
0.997559
0.998047
0.998535
0.999512
0.999512
1.000000
0.998535
0.999512
0.999512
0.999512
0.999512
1.000000
0.999512
0.996094
0.997559
0.999512
0.999023
0.999023
1.000000
0.999023
1.000000
1.000000
1.000000
0.999023
0.999512
0.998535
0.999023
1.000000
0.999512
0.999512
0.997070
0.994629
0.991699
0.995117
0.998535
0.999512
0.999512
0.999023
0.999023
0.998047
0.995605
0.998535
0.999023
0.999023
0.996582
0.993652
0.998047
0.999512
0.999512
0.998047
0.987793
0.981445
0.976074
0.993652
0.999512
0.999512
0.998535
0.996582
0.993652
0.988770
0.985840
0.998047
0.999023
0.999512
0.998535
0.996582
0.985352
0.985352
0.988281
0.995605
0.997559
0.999512
0.998535
0.999023
0.994141
0.988770
0.991699
0.993652
0.994141
0.996094
0.997070
0.993164
0.980957
0.977051
0.981934
0.991211
0.997559
1.000000
0.997559
1.000000
0.999023
0.999023
1.000000
0.999023
1.000000
0.999023
0.999023
0.994141
0.984863
0.987793
0.997559
0.999023
0.999512
0.999512
0.999512
0.998535
0.998535
0.999023
1.000000
0.998047
0.999512
0.997070
0.997559
0.998535
0.999023
0.998535
1.000000
0.999023
1.000000
0.997559
0.980957
0.994629
0.997559
0.999512
0.993652
0.998535
0.989258
0.994141
0.998047
0.996094
0.990234
0.993164
1.000000
1.000000
0.998535
0.999512
0.988281
0.945801
0.956055
0.993164
0.999512
1.000000
0.995117
0.980469
0.984863
0.997070
0.997559
0.985840
0.987305
0.992676
0.998047
0.999023
0.999023
0.985840
0.962402
0.988770
0.999023
0.999023
1.000000
0.996582
0.986816
0.949219
0.937988
0.936523
0.969238
0.991699
0.998047
0.925781
0.891602
0.958008
0.998535
0.999512
0.984863
0.983398
0.983887
0.982422
0.982910
0.982910
0.977539
0.986328
0.983887
0.990723
0.988281
0.984863
0.990234
0.988770
0.988281
0.988770
0.990723
0.995605
0.996582
0.994141
0.987305
0.984375
0.999023
0.999512
0.999512
0.995605
0.995117
0.994629
0.999023
0.999023
0.999512
1.000000
0.998535
0.999023
0.999512
1.000000
0.999023
0.999512
0.999512
0.999512
0.997559
1.000000
0.999023
0.999023
0.995605
0.997070
0.997070
0.999512
0.999023
0.999512
0.997559
0.993164
0.993652
0.997070
0.998535
0.994629
0.981445
0.953613
0.977051
0.996094
0.999512
1.000000
0.995117
0.992676
0.988770
0.969727
0.972656
0.991211
0.991699
0.996094
0.999023
0.998535
0.990234
0.973145
0.966309
0.976074
0.992188
1.000000
0.995605
0.987305
0.984375
0.994629
0.991211
0.996582
0.992188
0.995605
0.998047
0.997559
0.997559
0.997559
0.996094
0.997559
0.999512
0.997559
0.999023
1.000000
1.000000
0.999023
1.000000
1.000000
1.000000
0.999512
0.999512
0.997070
0.997070
0.998535
0.998535
1.000000
1.000000
0.998047
0.996094
0.997070
0.995117
0.994141
0.992676
0.998047
0.998535
0.999023
0.999512
0.999023
0.999023
0.997559
0.999023
0.999023
0.998535
1.000000
0.997559
0.999023
0.998535
0.997559
0.991211
0.996582
0.999512
0.998535
1.000000
0.998047
0.998535
0.998535
0.998535
0.996582
0.997559
1.000000
1.000000
0.999023
0.998535
1.000000
0.999023
1.000000
0.998047
0.999023
0.997559
0.992188
0.993164
0.988770
0.997070
0.998535
0.998047
0.998535
1.000000
0.998535
0.999023
0.999023
0.999512
0.997559
0.999023
0.998047
0.999512
1.000000
0.998535
0.997070
0.998047
0.995605
0.997559
0.995605
0.987793
0.998535
0.996094
0.999512
1.000000
0.997559
0.994629
0.989258
0.980469
0.981934
0.988281
0.997070
0.999512
0.999512
0.985840
0.961914
0.949219
0.949219
0.975098
0.999023
0.982910
0.937012
0.949707
0.980469
0.995117
0.998047
0.992676
0.976562
0.993164
0.999512
0.994629
0.992188
0.985840
0.979492
0.986328
0.987305
0.997559
0.999023
1.000000
0.998535
0.967773
0.958008
0.972656
0.996094
0.995117
0.991699
0.997070
0.999512
0.997070
0.993652
0.981934
0.980469
0.988770
0.986328
0.993164
0.997070
0.999023
0.999512
0.997070
0.993164
0.979980
0.971680
0.983887
0.990723
0.992188
0.994141
0.998535
0.997559
0.999512
0.999512
0.998535
0.998047
0.994629
0.993164
0.993164
0.999023
0.999023
0.999512
1.000000
0.998047
0.999512
0.999023
1.000000
0.999512
1.000000
0.999512
1.000000
0.999023
0.999512
0.999512
0.998535
0.999512
0.999512
0.997070
0.993164
0.986816
0.992676
0.998047
0.998535
1.000000
1.000000
0.997559
0.997070
0.993164
0.989746
0.995605
0.997559
1.000000
0.998535
0.999512
1.000000
0.999023
0.997559
0.997070
0.995117
0.999512
0.999512
0.999512
0.999023
0.998535
0.999512
0.997559
0.998535
0.998047
0.996094
0.999512
0.999023
0.999023
0.999512
0.998047
0.998047
0.995605
0.994629
0.990234
0.990234
0.992676
0.991699
0.995117
0.998535
0.998535
0.998535
0.996094
0.995605
0.985840
0.983398
0.995117
0.998047
0.999512
0.998535


==> data/dummy_sim_with_hist_equal/hitrate_curve_bz_256_lr_0.001_agent_9.csv <==
0.000000
0.000000
0.003906
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.003906
0.000000
0.000000
0.000000
0.000000
0.003906
0.003906
0.000000
0.007812
0.007812
0.000000
0.003906
0.011719
0.031250
0.003906
0.019531
0.023438
0.011719
0.015625
0.023438
0.019531
0.023438
0.019531
0.027344
0.019531
0.003906
0.015625
0.031250
0.015625
0.019531
0.023438
0.000000
0.003906
0.007812
0.015625
0.003906
0.003906
0.011719
0.007812
0.015625
0.000000
0.011719
0.000000
0.011719
0.003906
0.007812
0.023438
0.015625
0.003906
0.000000
0.003906
0.003906
0.003906
0.003906
0.015625
0.011719
0.007812
0.031250
0.027344
0.011719
0.023438
0.015625
0.011719
0.031250
0.007812
0.011719
0.003906
0.007812
0.015625
0.015625
0.011719
0.015625
0.000000
0.007812
0.031250
0.027344
0.019531
0.039062
0.027344
0.015625
0.042969
0.023438
0.023438
0.023438
0.027344
0.027344
0.027344
0.019531
0.019531
0.003906
0.015625
0.011719
0.023438
0.007812
0.011719
0.007812
0.011719
0.015625
0.011719
0.031250
0.019531
0.011719
0.015625
0.019531
0.011719
0.007812
0.003906
0.015625
0.023438
0.015625
0.007812
0.015625
0.011719
0.011719
0.011719
0.007812
0.003906
0.015625
0.015625
0.011719
0.011719
0.007812
0.011719
0.011719
0.007812
0.015625
0.007812
0.007812
0.011719
0.003906
0.007812
0.003906
0.019531
0.015625
0.007812
0.000000
0.011719
0.015625
0.019531
0.019531
0.019531
0.003906
0.000000
0.003906
0.015625
0.011719
0.007812
0.011719
0.007812
0.015625
0.007812
0.019531
0.003906
0.003906
0.007812
0.007812
0.007812
0.011719
0.003906
0.003906
0.007812
0.003906
0.003906
0.000000
0.007812
0.003906
0.011719
0.015625
0.000000
0.007812
0.000000
0.003906
0.003906
0.003906
0.007812
0.007812
0.003906
0.003906
0.007812
0.003906
0.000000
0.003906
0.003906
0.003906
0.003906
0.003906
0.007812
0.015625
0.007812
0.003906
0.003906
0.007812
0.000000
0.003906
0.015625
0.015625
0.003906
0.011719
0.011719
0.007812
0.000000
0.000000
0.003906
0.003906
0.000000
0.011719
0.000000
0.003906
0.007812
0.011719
0.000000
0.007812
0.007812
0.003906
0.003906
0.003906
0.011719
0.003906
0.003906
0.007812
0.003906
0.003906
0.007812
0.007812
0.000000
0.011719
0.000000
0.003906
0.003906
0.023438
0.007812
0.011719
0.011719
0.011719
0.027344
0.031250
0.003906
0.019531
0.027344
0.023438
0.015625
0.011719
0.031250
0.027344
0.019531
0.035156
0.046875
0.031250
0.015625
0.019531
0.023438
0.015625
0.011719
0.015625
0.035156
0.035156
0.027344
0.023438
0.019531
0.027344
0.027344
0.015625
0.031250
0.019531
0.007812
0.046875
0.011719
0.046875
0.019531
0.023438
0.031250
0.027344
0.023438
0.011719
0.019531
0.027344
0.019531
0.007812
0.000000
0.019531
0.023438
0.007812
0.027344
0.031250
0.039062
0.023438
0.023438
0.046875
0.023438
0.031250
0.027344
0.046875
0.039062
0.039062
0.023438
0.023438
0.019531
0.007812
0.035156
0.011719
0.023438
0.042969
0.027344
0.019531
0.023438
0.007812
0.023438
0.019531
0.027344
0.027344
0.023438
0.015625
0.027344
0.023438
0.031250
0.031250
0.035156
0.031250
0.031250
0.019531
0.023438
0.039062
0.019531
0.035156
0.023438
0.003906
0.015625
0.023438
0.035156
0.023438
0.007812
0.015625
0.015625
0.035156
0.023438
0.011719
0.015625
0.003906
0.011719
0.000000
0.035156
0.023438
0.007812
0.019531
0.007812
0.019531
0.019531
0.039062
0.023438
0.035156
0.019531
0.015625
0.011719
0.011719
0.007812
0.019531
0.035156
0.019531
0.035156
0.019531
0.035156
0.011719
0.011719
0.023438
0.015625
0.031250
0.023438
0.031250
0.031250
0.035156
0.015625
0.031250
0.011719
0.011719
0.050781
0.023438
0.023438
0.015625
0.042969
0.062500
0.019531
0.019531
0.007812
0.023438
0.031250
0.015625
0.023438
0.035156
0.007812
0.031250
0.039062
0.035156
0.023438
0.011719
0.023438
0.007812
0.019531
0.015625
0.035156
0.027344
0.027344
0.027344
0.031250
0.031250
0.039062
0.023438
0.015625
0.035156
0.019531
0.015625
0.039062
0.003906
0.019531
0.031250
0.015625
0.027344
0.023438
0.011719
0.027344
0.023438
0.027344
0.011719
0.019531
0.023438
0.031250
0.015625
0.019531
0.003906
0.015625
0.019531
0.019531
0.035156
0.027344
0.027344
0.023438
0.023438
0.019531
0.023438
0.019531
0.015625
0.019531
0.031250
0.011719
0.007812
0.019531
0.011719
0.019531
0.015625
0.007812
0.035156
0.027344
0.019531
0.007812
0.015625
0.011719
0.027344
0.019531
0.015625
0.007812
0.011719
0.027344
0.027344
0.023438
0.015625
0.019531
0.027344
0.015625
0.031250
0.011719
0.011719
0.031250
0.019531
0.019531
0.023438
0.023438
0.015625
0.011719
0.023438
0.031250
0.015625
0.023438
0.011719
0.015625
0.011719
0.023438
0.007812
0.015625
0.023438
0.011719
0.011719
0.031250
0.019531
0.019531
0.000000
0.027344
0.027344
0.027344
0.023438
0.015625
0.015625
0.027344
0.023438
0.035156
0.011719
0.027344
0.007812
0.019531
0.023438
0.015625
0.027344
0.027344
0.031250
0.031250
0.015625
0.031250
0.023438
0.039062
0.019531
0.023438
0.023438
0.027344
0.039062
0.007812
0.023438
0.015625
0.011719
0.035156
0.031250
0.027344
0.015625
0.019531
0.031250
0.027344
0.023438
0.019531
0.015625
0.039062
0.011719
0.023438
0.007812
0.015625
0.011719
0.027344
0.019531
0.015625
0.019531
0.015625
0.019531
0.023438
0.019531
0.019531
0.015625
0.042969
0.042969
0.015625
0.035156
0.023438
0.019531
0.007812
0.019531
0.031250
0.039062
0.027344
0.027344
0.027344
0.019531
0.011719
0.023438
0.011719
0.007812
0.015625
0.035156
0.015625
0.019531
0.011719
0.050781
0.035156
0.027344
0.019531
0.011719
0.007812
0.015625
0.011719
0.007812
0.015625
0.015625
0.023438
0.003906
0.027344
0.019531
0.015625
0.019531
0.019531
0.011719
0.011719
0.035156
0.019531
0.023438
0.011719
0.011719
0.031250
0.015625
0.019531
0.054688
0.023438
0.015625
0.031250
0.019531
0.027344
0.031250
0.011719
0.007812
0.031250
0.019531
0.039062
0.031250
0.027344
0.019531
0.015625
0.019531
0.035156
0.031250
0.015625
0.007812
0.019531
0.035156
0.023438
0.007812
0.023438
0.027344
0.023438
0.003906
0.031250
0.031250
0.023438
0.007812
0.039062
0.007812
0.023438
0.015625
0.019531
0.019531
0.023438
0.023438
0.039062
0.042969
0.039062
0.031250
0.042969
0.023438
0.011719
0.023438
0.023438
0.039062
0.019531
0.027344
0.011719
0.023438
0.027344
0.027344
0.027344
0.019531
0.015625
0.027344
0.023438
0.027344
0.019531
0.019531
0.023438
0.015625
0.031250
0.035156
0.035156
0.019531
0.031250
0.027344
0.031250
0.011719
0.015625
0.019531
0.011719
0.015625
0.023438
0.011719
0.027344
0.023438
0.027344
0.019531
0.023438
0.019531
0.046875
0.019531
0.011719
0.011719
0.015625
0.027344
0.031250
0.039062
0.023438
0.015625
0.015625
0.027344
0.042969
0.046875
0.039062
0.035156
0.019531
0.039062
0.046875
0.035156
0.035156
0.027344
0.050781
0.054688
0.039062
0.019531
0.015625
0.039062
0.058594
0.039062
0.039062
0.007812
0.031250
0.015625
0.027344
0.019531
0.015625
0.027344
0.027344
0.027344
0.035156
0.015625
0.031250
0.023438
0.046875
0.027344
0.019531
0.039062
0.027344
0.019531
0.019531
0.050781
0.027344
0.039062
0.046875
0.039062
0.019531
0.046875
0.027344
0.042969
0.027344
0.035156
0.042969
0.007812
0.062500
0.035156
0.046875
0.035156
0.031250
0.035156
0.058594
0.023438
0.035156
0.042969
0.058594
0.035156
0.011719
0.058594
0.019531
0.027344
0.023438
0.027344
0.023438
0.027344
0.019531
0.035156
0.011719
0.039062
0.039062
0.035156
0.042969
0.027344
0.046875
0.035156
0.046875
0.027344
0.050781
0.039062
0.039062
0.039062
0.050781
0.054688
0.046875
0.027344
0.027344
0.027344
0.035156
0.042969
0.050781
0.054688
0.035156
0.039062
0.046875
0.023438
0.046875
0.054688
0.050781
0.039062
0.046875
0.035156
0.046875
0.054688
0.042969
0.046875
0.042969
0.031250
0.039062
0.042969
0.035156
0.050781
0.027344
0.070312
0.031250
0.027344
0.054688
0.058594
0.027344
0.039062
0.058594
0.046875
0.054688
0.035156
0.066406
0.054688
0.066406
0.042969
0.035156
0.039062
0.062500
0.066406
0.050781
0.062500
0.085938
0.062500
0.042969
0.066406
0.070312
0.050781
0.035156
0.050781
0.054688
0.039062
0.039062
0.027344
0.054688
0.039062
0.035156
0.039062
0.054688
0.039062
0.046875
0.019531
0.039062
0.023438
0.042969
0.062500
0.039062
0.054688
0.054688
0.031250
0.085938
0.039062
0.042969
0.039062
0.058594
0.074219
0.050781
0.058594
0.085938
0.050781
0.062500
0.058594
0.070312
0.062500
0.046875
0.046875
0.066406
0.054688
0.054688
0.039062
0.031250
0.027344
0.054688
0.035156
0.046875
0.058594
0.046875
0.082031
0.035156
0.031250
0.046875
0.035156
0.066406
0.066406
0.035156
0.066406
0.074219
0.062500
0.046875
0.042969
0.042969
0.062500
0.062500
0.054688
0.042969
0.050781
0.027344
0.023438
0.039062
0.054688
0.042969
0.027344
0.046875
0.046875
0.039062
0.074219
0.031250
0.031250
0.042969
0.042969
0.042969
0.046875
0.039062
0.023438
0.035156
0.031250
0.035156
0.031250
0.019531
0.070312
0.046875
0.039062
0.046875
0.062500
0.054688
0.050781
0.031250
0.062500
0.042969
0.042969
0.058594
0.058594
0.050781
0.058594
0.054688
0.058594
0.039062
0.035156
0.031250
0.054688
0.050781
0.054688
0.066406
0.031250
0.042969
0.050781
0.046875
0.070312
0.027344
0.066406
0.042969
0.070312
0.042969
0.050781
0.078125
0.062500
0.035156
0.066406
0.066406
0.078125
0.074219
0.031250
0.058594
0.046875
0.078125
0.058594
0.066406
0.066406
0.031250
0.062500
0.050781
0.042969
0.062500
0.058594
0.039062
0.066406
0.078125
0.042969
0.054688
0.070312
0.050781
0.042969
0.031250
0.046875
0.023438
0.031250
0.062500
0.035156
0.054688
0.054688
0.066406
0.050781
0.070312
0.058594
0.046875
0.035156
0.050781
0.039062
0.058594
0.039062
0.035156
0.042969
0.050781
0.027344
0.062500
0.062500
0.039062
0.062500
0.050781
0.058594
0.035156
0.046875
0.066406
0.035156
0.066406
0.062500
0.058594
0.050781
0.054688
0.070312
0.074219
0.089844
0.054688
0.070312
0.070312
0.042969
0.046875
0.074219
0.085938
0.050781
0.066406
0.042969
0.070312
0.054688
0.023438
0.050781
0.046875
0.042969
0.070312
0.062500
0.046875
0.031250
0.042969
0.015625
0.074219
0.046875
0.039062
0.019531
0.050781
0.054688
0.039062
0.062500
0.054688
0.050781
0.054688
0.050781
0.054688
0.070312
0.042969
0.062500
0.035156
0.039062
0.066406
0.039062
0.050781
0.062500
0.066406
0.062500
0.058594
0.050781
0.058594
0.058594
0.062500
0.066406
0.078125
0.027344
0.050781
0.050781
0.042969
0.042969
0.050781
0.050781
0.031250
0.066406
0.035156
0.031250
0.054688
0.031250
0.031250
0.042969
0.066406
0.066406
0.031250
0.050781
0.042969
0.054688
0.035156
0.070312
0.054688
0.066406
0.054688
0.039062
0.058594
0.046875
0.050781
0.062500
0.089844
0.074219
0.066406
0.082031
0.066406
0.085938
0.050781
0.070312
0.062500
0.042969
0.042969
0.031250
0.054688
0.039062
0.062500
0.054688
0.054688
0.042969
0.062500
0.062500
0.062500
0.042969
0.046875
0.039062
0.035156
0.035156
0.042969
0.046875
0.039062
0.058594
0.066406
0.074219
0.042969
0.062500
0.074219
0.058594
0.050781
0.082031
0.058594
0.078125
0.074219
0.046875
0.039062
0.046875
0.050781
0.066406
0.070312
0.042969
0.042969
0.035156
0.046875
0.042969
0.058594
0.093750
0.035156
0.058594
0.062500
0.054688
0.066406
0.058594
0.031250
0.054688
0.046875
0.035156
0.058594
0.039062
0.023438
0.035156
0.035156
0.054688
0.050781
0.046875
0.050781
0.035156
0.054688
0.058594
0.070312
0.054688
0.042969
0.015625
0.046875
0.039062
0.031250
0.062500
0.031250
0.023438
0.062500
0.042969
0.054688
0.058594
0.070312
0.070312
0.054688
0.046875
0.082031
0.046875
0.062500
0.070312
0.062500
0.042969
0.046875
0.039062
0.035156
0.042969
0.058594
0.042969
0.046875
0.027344
0.031250
0.031250
0.046875
0.054688
0.035156
0.046875
0.023438
0.023438
0.054688
0.039062
0.050781
0.042969
0.035156
0.039062
0.035156
0.031250
0.042969
0.042969
0.050781
0.050781
0.023438
0.074219
0.050781
0.046875
0.058594
0.031250
0.054688
0.035156
0.031250
0.070312
0.058594
0.046875
0.050781
0.035156
0.054688
0.058594
0.066406
0.058594
0.070312
0.050781
0.074219
0.074219
0.046875
0.046875
0.039062
0.031250
0.050781
0.042969
0.050781
0.066406
0.050781
0.062500
0.082031
0.066406
0.101562
0.066406
0.093750
0.058594
0.070312
0.093750
0.082031
0.050781
0.074219
0.074219
0.066406
0.039062
0.085938
0.070312
0.058594
0.066406
0.058594
0.074219
0.058594
0.093750
0.050781
0.082031
0.074219
0.054688
0.054688
0.058594
0.046875
0.074219
0.070312
0.070312
0.046875
0.062500
0.066406
0.078125
0.074219
0.066406
0.089844
0.062500
0.117188
0.101562
0.085938
0.089844
0.097656
0.097656
0.093750
0.097656
0.125000
0.117188
0.089844
0.109375
0.113281
0.089844
0.109375
0.109375
0.105469
0.105469
0.101562
0.089844
0.113281
0.113281
0.117188
0.121094
0.109375
0.113281
0.089844
0.132812
0.093750
0.105469
0.117188
0.164062
0.085938
0.128906
0.171875
0.085938
0.105469
0.125000
0.121094
0.144531
0.125000
0.128906
0.097656
0.160156
0.125000
0.144531
0.148438
0.085938
0.105469
0.105469
0.132812
0.109375
0.113281
0.140625
0.128906
0.125000
0.089844
0.101562
0.078125
0.121094
0.101562
0.097656
0.125000
0.117188
0.148438
0.093750
0.105469
0.144531
0.121094
0.144531
0.078125
0.121094
0.132812
0.113281
0.113281
0.132812
0.160156
0.121094
0.132812
0.152344
0.101562
0.167969
0.132812
0.105469
0.136719
0.167969
0.121094
0.152344
0.117188
0.152344
0.078125
0.144531
0.148438
0.148438
0.125000
0.152344
0.117188
0.160156
0.128906
0.144531
0.128906
0.167969
0.156250
0.144531
0.093750
0.101562
0.171875
0.144531
0.160156
0.175781
0.101562
0.136719
0.148438
0.132812
0.140625
0.175781
0.128906
0.156250
0.140625
0.152344
0.160156
0.148438
0.160156
0.160156
0.156250
0.156250
0.160156
0.179688
0.128906
0.183594
0.195312
0.199219
0.183594
0.191406
0.144531
0.191406
0.171875
0.175781
0.175781
0.164062
0.183594
0.152344
0.167969
0.121094
0.109375
0.191406
0.132812
0.183594
0.160156
0.179688
0.207031
0.152344
0.199219
0.167969
0.191406
0.105469
0.183594
0.152344
0.140625
0.179688
0.167969
0.175781
0.136719
0.132812
0.167969
0.175781
0.132812
0.191406
0.152344
0.195312
0.187500
0.171875
0.156250
0.179688
0.187500
0.144531
0.148438
0.164062
0.218750
0.195312
0.191406
0.179688
0.191406
0.171875
0.183594
0.207031
0.128906
0.183594
0.187500
0.218750
0.191406
0.171875
0.179688
0.218750
0.230469
0.187500
0.210938
0.171875
0.257812
0.234375
0.175781
0.226562
0.195312
0.238281
0.250000
0.207031
0.214844
0.230469
0.203125
0.191406
0.156250
0.187500
0.183594
0.203125
0.183594
0.175781
0.167969
0.175781
0.171875
0.183594
0.164062
0.207031
0.175781
0.253906
0.203125
0.199219
0.203125
0.203125
0.222656
0.222656
0.132812
0.230469
0.234375
0.230469
0.199219
0.191406
0.238281
0.214844
0.242188
0.175781
0.187500
0.179688
0.164062
0.242188
0.210938
0.234375
0.238281
0.207031
0.191406
0.242188
0.191406
0.246094
0.207031
0.199219
0.191406
0.242188
0.250000
0.207031
0.246094
0.210938
0.199219
0.230469
0.152344
0.222656
0.253906
0.207031
0.152344
0.175781
0.218750
0.238281
0.230469
0.203125
0.210938
0.230469
0.222656
0.203125
0.261719
0.246094
0.207031
0.277344
0.246094
0.242188
0.242188
0.210938
0.222656
0.242188
0.218750
0.203125
0.207031
0.207031
0.277344
0.230469
0.234375
0.199219
0.246094
0.250000
0.230469
0.207031
0.203125
0.207031
0.265625
0.214844
0.218750
0.191406
0.289062
0.257812
0.234375
0.250000
0.230469
0.203125
0.304688
0.214844
0.253906
0.234375
0.265625
0.281250
0.269531
0.257812
0.269531
0.234375
0.226562
0.316406
0.296875
0.226562
0.289062
0.242188
0.261719
0.214844
0.289062
0.292969
0.292969
0.238281
0.296875
0.281250
0.292969
0.289062
0.281250
0.289062
0.339844
0.304688
0.335938
0.289062
0.296875
0.296875
0.265625
0.242188
0.242188
0.285156
0.265625
0.320312
0.355469
0.242188
0.218750
0.222656
0.246094
0.261719
0.250000
0.226562
0.207031
0.203125
0.222656
0.199219
0.175781
0.179688
0.269531
0.296875
0.285156
0.265625
0.257812
0.257812
0.261719
0.238281
0.250000
0.253906
0.222656
0.246094
0.250000
0.296875
0.328125
0.335938
0.328125
0.281250
0.335938
0.265625
0.261719
0.312500
0.242188
0.242188
0.277344
0.292969
0.273438
0.289062
0.296875
0.265625
0.281250
0.226562
0.285156
0.292969
0.289062
0.316406
0.257812
0.250000
0.246094
0.269531
0.300781
0.312500
0.261719
0.234375
0.250000
0.269531
0.277344
0.242188
0.261719
0.292969
0.289062
0.277344
0.300781
0.339844
0.257812
0.289062
0.257812
0.312500
0.316406
0.339844
0.351562
0.277344
0.292969
0.316406
0.261719
0.246094
0.234375
0.308594
0.300781
0.304688
0.312500
0.320312
0.269531
0.285156
0.312500
0.339844
0.335938
0.343750
0.328125
0.308594
0.351562
0.304688
0.328125
0.304688
0.261719
0.320312
0.347656
0.328125
0.261719
0.324219
0.343750
0.355469
0.332031
0.339844
0.332031
0.343750
0.351562
0.308594
0.300781
0.367188
0.312500
0.335938
0.398438
0.316406
0.332031
0.339844
0.343750
0.375000
0.312500
0.308594
0.332031
0.296875
0.304688
0.347656
0.363281
0.300781
0.351562
0.406250
0.328125
0.281250
0.308594
0.367188
0.304688
0.335938
0.339844
0.300781
0.402344
0.277344
0.296875
0.289062
0.351562
0.386719
0.363281
0.347656
0.273438
0.316406
0.269531
0.308594
0.316406
0.312500
0.308594
0.359375
0.328125
0.359375
0.382812
0.382812
0.355469
0.339844
0.367188
0.351562
0.343750
0.355469
0.351562
0.335938
0.375000
0.414062
0.382812
0.386719
0.402344
0.382812
0.417969
0.351562
0.351562
0.304688
0.375000
0.289062
0.347656
0.347656
0.355469
0.335938
0.335938
0.343750
0.363281
0.328125
0.351562
0.285156
0.359375
0.363281
0.390625
0.300781
0.351562
0.320312
0.339844
0.343750
0.312500
0.406250
0.382812
0.382812
0.367188
0.394531
0.351562
0.355469
0.382812
0.386719
0.308594
0.351562
0.304688
0.261719
0.261719
0.277344
0.328125
0.269531
0.343750
0.332031
0.363281
0.312500
0.308594
0.312500
0.343750
0.382812
0.355469
0.410156
0.335938
0.375000
0.394531
0.406250
0.339844
0.363281
0.367188
0.371094
0.375000
0.324219
0.359375
0.378906
0.398438
0.351562
0.375000
0.363281
0.406250
0.371094
0.375000
0.421875
0.378906
0.351562
0.363281
0.339844
0.363281
0.445312
0.355469
0.421875
0.464844
0.347656
0.425781
0.402344
0.371094
0.402344
0.414062
0.398438
0.414062
0.429688
0.375000
0.402344
0.367188
0.410156
0.460938
0.359375
0.421875
0.406250
0.410156
0.394531
0.386719
0.343750
0.398438
0.402344
0.414062
0.464844
0.402344
0.371094
0.398438
0.347656
0.359375
0.359375
0.335938
0.414062
0.375000
0.433594
0.332031
0.367188
0.324219
0.378906
0.347656
0.378906
0.394531
0.410156
0.378906
0.425781
0.437500
0.410156
0.359375
0.363281
0.347656
0.410156
0.406250
0.394531
0.363281
0.378906
0.398438
0.417969
0.406250
0.410156
0.335938
0.359375
0.367188
0.367188
0.371094
0.363281
0.441406
0.406250
0.406250
0.457031
0.457031
0.441406
0.292969
0.406250
0.375000
0.355469
0.386719
0.359375
0.437500
0.417969
0.449219
0.375000
0.414062
0.414062
0.433594
0.445312
0.367188
0.332031
0.359375
0.445312
0.425781
0.375000
0.386719
0.429688
0.429688
0.406250
0.468750
0.441406
0.437500
0.472656
0.390625
0.386719
0.382812
0.289062
0.421875
0.390625
0.406250
0.347656
0.332031
0.386719
0.375000
0.367188
0.386719
0.390625
0.406250
0.367188
0.351562
0.402344
0.363281
0.421875
0.406250
0.410156
0.316406
0.433594
0.378906
0.375000
0.394531
0.375000
0.332031
0.316406
0.398438
0.421875
0.367188
0.406250
0.359375
0.425781
0.390625
0.378906
0.371094
0.378906
0.390625
0.378906
0.437500
0.382812
0.316406
0.382812
0.417969
0.343750
0.347656
0.429688
0.343750
0.417969
0.425781
0.398438
0.414062
0.425781
0.386719
0.425781
0.375000
0.445312
0.382812
0.457031
0.402344
0.382812
0.316406
0.398438
0.378906
0.476562
0.445312
0.394531
0.468750
0.386719
0.402344
0.398438
0.441406
0.453125
0.414062
0.437500
0.476562
0.421875
0.406250
0.503906
0.375000
0.398438
0.429688
0.437500
0.367188
0.433594
0.492188
0.457031
0.398438
0.378906
0.433594
0.406250
0.437500
0.410156
0.417969
0.453125
0.402344
0.414062
0.445312
0.425781
0.464844
0.417969
0.449219
0.410156
0.390625
0.468750
0.406250
0.390625
0.457031
0.402344
0.445312
0.433594
0.437500
0.421875
0.394531
0.386719
0.464844
0.417969
0.371094
0.382812
0.433594
0.339844
0.425781
0.367188
0.441406
0.414062
0.433594
0.449219
0.410156
0.355469
0.378906
0.417969
0.468750
0.433594
0.453125
0.414062
0.437500
0.445312
0.386719
0.449219
0.394531
0.414062
0.437500
0.449219
0.449219
0.398438
0.417969
0.449219
0.441406
0.468750
0.433594
0.460938
0.449219
0.398438
0.390625
0.398438
0.437500
0.406250
0.449219
0.464844
0.421875
0.468750
0.449219
0.472656
0.410156
0.429688
0.410156
0.394531
0.355469
0.382812
0.429688
0.382812
0.476562
0.425781
0.406250
0.445312
0.457031
0.425781
0.363281
0.390625
0.406250
0.464844
0.421875
0.441406
0.449219
0.433594
0.378906
0.496094
0.437500
0.417969
0.425781
0.421875
0.390625
0.375000
0.417969
0.445312
0.480469
0.429688
0.496094
0.437500
0.429688
0.386719
0.429688
0.410156
0.421875
0.457031
0.472656
0.398438
0.355469
0.410156
0.417969
0.347656
0.476562
0.484375
0.441406
0.441406
0.429688
0.382812
0.421875
0.386719
0.429688
0.449219
0.371094
0.425781
0.488281
0.417969
0.421875
0.441406
0.402344
0.445312
0.441406
0.464844
0.429688
0.390625
0.457031
0.496094
0.445312
0.519531
0.480469
0.492188
0.425781
0.480469
0.421875
0.414062
0.433594
0.410156
0.445312
0.433594
0.476562
0.464844
0.472656
0.515625
0.394531
0.382812
0.363281
0.378906
0.375000
0.425781
0.425781
0.449219
0.503906
0.488281
0.433594
0.433594
0.394531
0.371094
0.347656
0.441406
0.414062
0.332031
0.406250
0.433594
0.417969
0.363281
0.425781
0.433594
0.410156
0.410156
0.425781
0.417969
0.441406
0.449219
0.421875
0.402344
0.386719
0.496094
0.453125
0.488281
0.449219
0.453125
0.429688
0.472656
0.464844
0.488281
0.476562
0.503906
0.484375
0.414062
0.390625
0.449219
0.429688
0.425781
0.406250
0.460938
0.421875
0.425781
0.437500
0.464844
0.492188
0.425781
0.421875
0.433594
0.402344
0.390625
0.417969
0.425781
0.457031
0.453125
0.472656
0.445312
0.386719
0.375000
0.460938
0.535156
0.382812
0.449219
0.433594
0.421875
0.484375
0.421875
0.503906
0.421875
0.382812
0.402344
0.406250
0.449219
0.441406
0.460938
0.484375
0.417969
0.425781
0.472656
0.429688
0.441406
0.464844
0.500000
0.468750
0.472656
0.433594
0.476562
0.503906
0.457031
0.433594
0.414062
0.464844
0.480469
0.398438
0.484375
0.480469
0.429688
0.429688
0.480469
0.523438
0.417969
0.394531
0.398438
0.437500
0.359375
0.425781
0.449219
0.457031
0.437500
0.464844
0.472656
0.515625
0.453125
0.449219
0.398438
0.410156
0.398438
0.453125
0.437500
0.472656
0.531250
0.464844
0.507812
0.480469
0.468750
0.511719
0.437500
0.402344
0.402344
0.355469
0.449219
0.476562
0.488281
0.460938
0.535156
0.542969
0.417969
0.558594
0.496094
0.363281
0.359375
0.425781
0.468750
0.406250
0.464844
0.488281
0.480469
0.410156
0.406250
0.449219
0.503906
0.484375
0.449219
0.480469
0.441406
0.460938
0.429688
0.394531
0.449219
0.453125
0.433594
0.488281
0.511719
0.484375
0.492188
0.457031
0.441406
0.433594
0.437500
0.433594
0.476562
0.488281
0.558594
0.484375
0.531250
0.488281
0.523438
0.492188
0.406250
0.460938
0.441406
0.496094
0.449219
0.414062
0.531250
0.496094
0.457031
0.527344
0.519531
0.433594
0.437500
0.371094
0.406250
0.414062
0.437500
0.453125
0.406250
0.464844
0.476562
0.515625
0.542969
0.500000
0.457031
0.464844
0.457031
0.406250
0.394531
0.449219
0.433594
0.457031
0.468750
0.511719
0.468750
0.492188
0.519531
0.457031
0.449219
0.441406
0.453125
0.429688
0.457031
0.488281
0.488281
0.484375
0.445312
0.449219
0.535156
0.535156
0.476562
0.496094
0.468750
0.531250
0.460938
0.480469
0.468750
0.460938
0.488281
0.496094
0.546875
0.472656
0.457031
0.515625
0.500000
0.453125
0.503906
0.585938
0.492188
0.484375
0.472656
0.480469
0.503906
0.519531
0.460938
0.460938
0.441406
0.480469
0.523438
0.468750
0.484375
0.496094
0.437500
0.460938
0.511719
0.449219
0.511719
0.496094
0.460938
0.480469
0.449219
0.421875
0.457031
0.460938
0.523438
0.484375
0.496094
0.531250
0.464844
0.480469
0.417969
0.503906
0.410156
0.437500
0.480469
0.515625
0.496094
0.554688
0.503906
0.457031
0.578125
0.515625
0.468750
0.449219
0.523438
0.464844
0.429688
0.488281
0.496094
0.445312
0.488281
0.562500
0.550781
0.523438
0.519531
0.433594
0.378906
0.417969
0.445312
0.484375
0.480469
0.429688
0.433594
0.484375
0.492188
0.519531
0.542969
0.527344
0.476562
0.437500
0.488281
0.437500
0.394531
0.445312
0.460938
0.484375
0.500000
0.484375
0.503906
0.546875
0.570312
0.503906
0.527344
0.472656
0.464844
0.414062
0.500000
0.476562
0.457031
0.460938
0.496094
0.546875
0.542969
0.523438
0.554688
0.539062
0.468750
0.468750
0.515625
0.453125
0.371094
0.484375
0.480469
0.464844
0.492188
0.527344
0.519531
0.507812
0.488281
0.437500
0.433594
0.464844
0.484375
0.500000
0.507812
0.554688
0.468750
0.488281
0.449219
0.472656
0.500000
0.460938
0.511719
0.523438
0.480469
0.558594
0.480469
0.441406
0.496094
0.531250
0.515625
0.496094
0.480469
0.527344
0.507812
0.535156
0.574219
0.531250
0.542969
0.472656
0.464844
0.453125
0.457031
0.488281
0.496094
0.480469
0.457031
0.453125
0.488281
0.535156
0.582031
0.531250
0.453125
0.472656
0.507812
0.472656
0.515625
0.480469
0.539062
0.562500
0.531250
0.527344
0.492188
0.457031
0.492188
0.488281
0.535156
0.484375
0.519531
0.539062
0.519531
0.613281
0.542969
0.492188
0.531250
0.527344
0.535156
0.496094
0.519531
0.554688
0.523438
0.480469
0.542969
0.554688
0.558594
0.500000
0.429688
0.515625
0.472656
0.550781
0.546875
0.464844
0.562500
0.574219
0.519531
0.441406
0.464844
0.445312
0.515625
0.539062
0.578125
0.617188
0.558594
0.480469
0.578125
0.503906
0.546875
0.507812
0.488281
0.550781
0.535156
0.511719
0.550781
0.539062
0.554688
0.562500
0.566406
0.562500
0.539062
0.484375
0.527344
0.609375
0.496094
0.519531
0.515625
0.570312
0.589844
0.625000
0.511719
0.511719
0.511719
0.535156
0.542969
0.535156
0.496094
0.589844
0.507812
0.546875
0.562500
0.617188
0.570312
0.507812
0.554688
0.519531
0.546875
0.503906
0.539062
0.496094
0.492188
0.550781
0.542969
0.558594
0.531250
0.515625
0.445312
0.539062
0.539062
0.523438
0.542969
0.609375
0.566406
0.527344
0.523438
0.503906
0.554688
0.519531
0.566406
0.609375
0.574219
0.566406
0.570312
0.519531
0.550781
0.500000
0.542969
0.574219
0.507812
0.507812
0.496094
0.484375
0.535156
0.531250
0.574219
0.531250
0.480469
0.472656
0.531250
0.468750
0.480469
0.527344
0.511719
0.515625
0.582031
0.492188
0.542969
0.500000
0.550781
0.531250
0.542969
0.613281
0.531250
0.558594
0.589844
0.503906
0.589844
0.578125
0.664062
0.609375
0.535156
0.562500
0.539062
0.562500
0.507812
0.527344
0.566406
0.566406
0.496094
0.546875
0.542969
0.535156
0.519531
0.554688
0.585938
0.546875
0.613281
0.542969
0.566406
0.578125
0.535156
0.527344
0.550781
0.527344
0.578125
0.621094
0.585938
0.589844
0.585938
0.578125
0.558594
0.480469
0.519531
0.515625
0.550781
0.570312
0.574219
0.632812
0.570312
0.503906
0.519531
0.558594
0.531250
0.550781
0.511719
0.585938
0.527344
0.496094
0.617188
0.597656
0.535156
0.527344
0.531250
0.625000
0.570312
0.601562
0.550781
0.546875
0.539062
0.531250
0.542969
0.570312
0.601562
0.585938
0.531250
0.601562
0.554688
0.511719
0.625000
0.542969
0.546875
0.550781
0.578125
0.542969
0.562500
0.574219
0.507812
0.531250
0.519531
0.613281
0.605469
0.542969
0.570312
0.585938
0.519531
0.570312
0.500000
0.554688
0.582031
0.597656
0.558594
0.585938
0.546875
0.496094
0.535156
0.578125
0.546875
0.585938
0.488281
0.558594
0.570312
0.593750
0.546875
0.539062
0.636719
0.617188
0.566406
0.531250
0.550781
0.554688
0.574219
0.589844
0.519531
0.546875
0.562500
0.578125
0.554688
0.628906
0.605469
0.554688
0.566406
0.488281
0.562500
0.554688
0.476562
0.585938
0.550781
0.597656
0.589844
0.531250
0.492188
0.531250
0.500000
0.621094
0.515625
0.574219
0.617188
0.574219
0.589844
0.570312
0.593750
0.613281
0.535156
0.500000
0.601562
0.585938
0.507812
0.562500
0.582031
0.601562
0.667969
0.578125
0.578125
0.578125
0.550781
0.589844
0.515625
0.566406
0.546875
0.648438
0.613281
0.550781
0.597656
0.570312
0.597656
0.597656
0.558594
0.562500
0.566406
0.554688
0.621094
0.582031
0.593750
0.601562
0.609375
0.585938
0.578125
0.566406
0.554688
0.558594
0.578125
0.585938
0.609375
0.609375
0.589844
0.656250
0.511719
0.507812
0.546875
0.562500
0.558594
0.531250
0.632812
0.585938
0.597656
0.644531
0.578125
0.523438
0.644531
0.597656
0.609375
0.617188
0.609375
0.597656
0.613281
0.574219
0.507812
0.609375
0.656250
0.593750
0.593750
0.601562
0.531250
0.601562
0.542969
0.570312
0.609375
0.578125
0.523438
0.519531
0.589844
0.628906
0.574219
0.582031
0.617188
0.589844
0.550781
0.578125
0.562500
0.578125
0.652344
0.632812
0.632812
0.613281
0.617188
0.632812
0.613281
0.597656
0.566406
0.585938
0.546875
0.609375
0.601562
0.632812
0.621094
0.621094
0.605469
0.542969
0.632812
0.593750
0.562500
0.546875
0.578125
0.628906
0.582031
0.632812
0.652344
0.605469
0.566406
0.585938
0.562500
0.550781
0.617188
0.613281
0.695312
0.601562
0.605469
0.617188
0.597656
0.628906
0.539062
0.585938
0.585938
0.628906
0.667969
0.554688
0.625000
0.578125
0.605469
0.628906
0.640625
0.660156
0.609375
0.609375
0.609375
0.558594
0.632812
0.613281
0.578125
0.621094
0.593750
0.613281
0.695312
0.609375
0.601562
0.621094
0.621094
0.613281
0.593750
0.597656
0.632812
0.617188
0.566406
0.539062
0.554688
0.632812
0.621094
0.550781
0.605469
0.636719
0.617188
0.601562
0.585938
0.660156
0.562500
0.601562
0.617188
0.585938
0.605469
0.632812
0.609375
0.589844
0.582031
0.648438
0.539062
0.593750
0.636719
0.632812
0.675781
0.585938
0.605469
0.605469
0.597656
0.640625
0.625000
0.613281
0.582031
0.632812
0.632812
0.597656
0.628906
0.617188
0.593750
0.632812
0.667969
0.593750
0.597656
0.601562
0.636719
0.589844
0.609375
0.589844
0.636719
0.660156
0.628906
0.562500
0.597656
0.546875
0.542969
0.621094
0.617188
0.628906
0.613281
0.656250
0.628906
0.699219
0.589844
0.554688
0.523438
0.609375
0.636719
0.582031
0.695312
0.625000
0.667969
0.636719
0.667969
0.589844
0.597656
0.617188
0.597656
0.621094
0.558594
0.632812
0.589844
0.562500
0.621094
0.640625
0.617188
0.632812
0.601562
0.558594
0.570312
0.617188
0.593750
0.636719
0.601562
0.613281
0.621094
0.636719
0.605469
0.593750
0.609375
0.613281
0.542969
0.597656
0.554688
0.566406
0.617188
0.621094
0.632812
0.593750
0.566406
0.558594
0.652344
0.613281
0.574219
0.566406
0.570312
0.593750
0.582031
0.687500
0.625000
0.593750
0.535156
0.656250
0.578125
0.574219
0.558594
0.593750
0.578125
0.597656
0.597656
0.667969
0.609375
0.519531
0.648438
0.562500
0.632812
0.621094
0.621094
0.574219
0.644531
0.605469
0.613281
0.613281
0.671875
0.597656
0.574219
0.578125
0.574219
0.593750
0.652344
0.644531
0.593750
0.628906
0.644531
0.636719
0.636719
0.621094
0.578125
0.550781
0.625000
0.695312
0.671875
0.667969
0.636719
0.609375
0.621094
0.636719
0.640625
0.636719
0.648438
0.644531
0.644531
0.640625
0.660156
0.691406
0.667969
0.644531
0.718750
0.683594
0.636719
0.605469
0.652344
0.625000
0.671875
0.617188
0.597656
0.664062
0.644531
0.664062
0.593750
0.644531
0.636719
0.585938
0.640625
0.652344
0.589844
0.566406
0.601562
0.574219
0.644531
0.613281
0.644531
0.625000
0.632812
0.617188
0.609375
0.558594
0.597656
0.644531
0.691406
0.660156
0.589844
0.597656
0.617188
0.593750
0.605469
0.593750
0.578125
0.617188
0.593750
0.621094
0.644531
0.625000
0.671875
0.601562
0.683594
0.570312
0.582031
0.593750
0.644531
0.656250
0.664062
0.660156
0.664062
0.597656
0.679688
0.652344
0.660156
0.636719
0.625000
0.550781
0.589844
0.628906
0.605469
0.621094
0.648438
0.687500
0.585938
0.625000
0.585938
0.617188
0.578125
0.578125
0.648438
0.660156
0.687500
0.531250
0.566406
0.621094
0.582031
0.613281
0.609375
0.535156
0.542969
0.617188
0.601562
0.617188
0.570312
0.597656
0.648438
0.625000
0.546875
0.542969
0.628906
0.613281
0.621094
0.617188
0.667969
0.664062
0.578125
0.679688
0.632812
0.683594
0.660156
0.656250
0.597656
0.585938
0.628906
0.675781
0.664062
0.675781
0.660156
0.679688
0.695312
0.601562
0.597656
0.628906
0.605469
0.593750
0.605469
0.652344
0.640625
0.695312
0.613281
0.671875
0.632812
0.617188
0.640625
0.523438
0.613281
0.593750
0.636719
0.578125
0.656250
0.585938
0.542969
0.625000
0.695312
0.613281
0.679688
0.585938
0.605469
0.625000
0.636719
0.597656
0.648438
0.664062
0.644531
0.582031
0.621094
0.617188
0.664062
0.691406
0.636719
0.667969
0.621094
0.656250
0.644531
0.656250
0.636719
0.710938
0.726562
0.660156
0.613281
0.609375
0.648438
0.617188
0.703125
0.660156
0.683594
0.628906
0.652344
0.652344
0.710938
0.632812
0.640625
0.667969
0.617188
0.718750
0.734375
0.675781
0.632812
0.605469
0.644531
0.640625
0.699219
0.625000
0.652344
0.667969
0.628906
0.664062
0.691406
0.667969
0.628906
0.632812
0.640625
0.683594
0.671875
0.644531
0.628906
0.656250
0.648438
0.593750
0.671875
0.671875
0.632812
0.640625
0.683594
0.609375
0.660156
0.632812
0.667969
0.632812
0.593750
0.648438
0.601562
0.628906
0.636719
0.589844
0.699219
0.613281
0.675781
0.671875
0.640625
0.703125
0.718750
0.703125
0.683594
0.679688
0.625000
0.671875
0.691406
0.628906
0.656250
0.652344
0.687500
0.625000
0.675781
0.605469
0.671875
0.644531
0.609375
0.628906
0.644531
0.640625
0.621094
0.656250
0.718750
0.667969
0.640625
0.664062
0.683594
0.660156
0.656250
0.632812
0.636719
0.675781
0.683594
0.621094
0.687500
0.671875
0.613281
0.675781
0.664062
0.675781
0.617188
0.695312
0.683594
0.679688
0.691406
0.652344
0.675781
0.679688
0.691406
0.617188
0.613281
0.703125
0.562500
0.703125
0.652344
0.648438
0.656250
0.656250
0.648438
0.675781
0.640625
0.691406
0.625000
0.710938
0.648438
0.625000
0.660156
0.687500
0.605469
0.656250
0.566406
0.699219
0.628906
0.687500
0.660156
0.550781
0.613281
0.593750
0.632812
0.648438
0.660156
0.714844
0.660156
0.679688
0.671875
0.687500
0.664062
0.691406
0.605469
0.597656
0.609375
0.636719
0.710938
0.703125
0.562500
0.617188
0.644531
0.695312
0.601562
0.640625
0.632812
0.609375
0.628906
0.644531
0.644531
0.640625
0.648438
0.640625
0.636719
0.675781
0.644531
0.664062
0.664062
0.667969
0.640625
0.640625
0.632812
0.683594
0.683594
0.699219
0.687500
0.703125
0.710938
0.679688
0.652344
0.648438
0.691406
0.679688
0.632812
0.660156
0.664062
0.683594
0.664062
0.718750
0.640625
0.644531
0.722656
0.699219
0.695312
0.648438
0.628906
0.687500
0.644531
0.695312
0.714844
0.667969
0.671875
0.640625
0.687500
0.722656
0.699219
0.679688
0.593750
0.648438
0.597656
0.718750
0.675781
0.683594
0.679688
0.628906
0.703125
0.664062
0.777344
0.730469
0.683594
0.664062
0.687500
0.691406
0.757812
0.707031
0.679688
0.660156
0.671875
0.660156
0.683594
0.691406
0.664062
0.738281
0.699219
0.675781
0.722656
0.699219
0.710938
0.613281
0.726562
0.769531
0.652344
0.710938
0.707031
0.710938
0.703125
0.691406
0.714844
0.656250
0.636719
0.675781
0.664062
0.714844
0.667969
0.667969
0.675781
0.726562
0.710938
0.691406
0.640625
0.726562
0.718750
0.710938
0.699219
0.703125
0.671875
0.632812
0.601562
0.644531
0.738281
0.691406
0.664062
0.734375
0.781250
0.714844
0.628906
0.671875
0.535156
0.656250
0.695312
0.707031
0.675781
0.695312
0.734375
0.683594
0.644531
0.664062
0.632812
0.683594
0.718750
0.714844
0.722656
0.660156
0.695312
0.699219
0.667969
0.671875
0.695312
0.722656
0.722656
0.707031
0.699219
0.671875
0.632812
0.734375
0.667969
0.687500
0.687500
0.714844
0.671875
0.703125
0.699219
0.722656
0.742188
0.664062
0.656250
0.613281
0.687500
0.695312
0.718750
0.734375
0.679688
0.656250
0.664062
0.738281
0.687500
0.726562
0.699219
0.679688
0.707031
0.714844
0.734375
0.726562
0.707031
0.664062
0.683594
0.691406
0.714844
0.730469
0.671875
0.644531
0.714844
0.667969
0.722656
0.683594
0.730469
0.636719
0.707031
0.726562
0.761719
0.683594
0.738281
0.750000
0.726562
0.667969
0.652344
0.660156
0.703125
0.734375
0.742188
0.722656
0.750000
0.710938
0.675781
0.671875
0.695312
0.675781
0.718750
0.675781
0.632812
0.699219
0.699219
0.722656
0.687500
0.652344
0.679688
0.675781
0.710938
0.718750
0.714844
0.730469
0.734375
0.742188
0.699219
0.718750
0.710938
0.734375
0.746094
0.738281
0.730469
0.769531
0.722656
0.785156
0.765625
0.750000
0.683594
0.710938
0.730469
0.691406
0.707031
0.660156
0.667969
0.710938
0.753906
0.710938
0.656250
0.675781
0.660156
0.617188
0.628906
0.703125
0.703125
0.671875
0.636719
0.656250
0.562500
0.707031
0.714844
0.695312
0.683594
0.761719
0.742188
0.699219
0.699219
0.699219
0.628906
0.683594
0.628906
0.710938
0.718750
0.695312
0.699219
0.695312
0.664062
0.671875
0.691406
0.617188
0.632812
0.710938
0.738281
0.695312
0.605469
0.660156
0.667969
0.718750
0.683594
0.636719
0.648438
0.734375
0.718750
0.636719
0.621094
0.578125
0.738281
0.722656
0.699219
0.625000
0.605469
0.640625
0.625000
0.679688
0.656250
0.667969
0.644531
0.691406
0.714844
0.703125
0.664062
0.718750
0.664062
0.695312
0.718750
0.734375
0.707031
0.710938
0.714844
0.746094
0.699219
0.695312
0.687500
0.734375
0.761719
0.730469
0.722656


==> data/dummy_sim_with_hist_equal/hitrate_curve_bz_64_lr_0.001_agent_9.csv <==
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.015625
0.015625
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.031250
0.015625
0.000000
0.000000
0.015625
0.000000
0.000000
0.015625
0.015625
0.000000
0.000000
0.000000
0.000000
0.015625
0.031250
0.015625
0.015625
0.000000
0.015625
0.062500
0.000000
0.031250
0.000000
0.000000
0.015625
0.000000
0.000000
0.000000
0.015625
0.000000
0.046875
0.000000
0.000000
0.000000
0.015625
0.015625
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.015625
0.000000
0.015625
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.015625
0.015625
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.015625
0.000000
0.000000
0.000000
0.000000
0.000000
0.015625
0.000000
0.000000
0.015625
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.015625
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.015625
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.015625
0.000000
0.015625
0.015625
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.015625
0.015625
0.031250
0.000000
0.000000
0.000000
0.015625
0.031250
0.015625
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.015625
0.000000
0.000000
0.000000
0.000000
0.015625
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.015625
0.015625
0.000000
0.000000
0.000000
0.000000
0.000000
0.015625
0.015625
0.000000
0.000000
0.000000
0.000000
0.000000
0.015625
0.031250
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.046875
0.000000
0.015625
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.015625
0.000000
0.000000
0.000000
0.000000
0.015625
0.015625
0.015625
0.015625
0.015625
0.000000
0.031250
0.031250
0.015625
0.000000
0.000000
0.015625
0.000000
0.015625
0.015625
0.015625
0.000000
0.000000
0.000000
0.031250
0.000000
0.000000
0.015625
0.031250
0.000000
0.000000
0.015625
0.015625
0.015625
0.031250
0.015625
0.000000
0.031250
0.062500
0.031250
0.031250
0.000000
0.000000
0.015625
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.015625
0.000000
0.000000
0.015625
0.000000
0.031250
0.015625
0.031250
0.000000
0.015625
0.015625
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.015625
0.000000
0.015625
0.031250
0.015625
0.000000
0.000000
0.031250
0.000000
0.000000
0.000000
0.000000
0.015625
0.000000
0.000000
0.000000
0.015625
0.046875
0.031250
0.031250
0.000000
0.015625
0.015625
0.015625
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.015625
0.015625
0.000000
0.000000
0.015625
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.015625
0.000000
0.000000
0.000000
0.000000
0.015625
0.000000
0.000000
0.015625
0.000000
0.000000
0.015625
0.000000
0.015625
0.000000
0.000000
0.015625
0.000000
0.031250
0.015625
0.015625
0.015625
0.000000
0.000000
0.062500
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.015625
0.031250
0.000000
0.000000
0.015625
0.031250
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.031250
0.000000
0.015625
0.000000
0.015625
0.015625
0.000000
0.000000
0.015625
0.000000
0.000000
0.000000
0.015625
0.031250
0.031250
0.000000
0.015625
0.015625
0.015625
0.031250
0.015625
0.062500
0.031250
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.015625
0.000000
0.015625
0.000000
0.000000
0.046875
0.000000
0.015625
0.015625
0.000000
0.000000
0.000000
0.015625
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.031250
0.015625
0.000000
0.031250
0.000000
0.015625
0.031250
0.015625
0.000000
0.031250
0.000000
0.031250
0.015625
0.015625
0.015625
0.000000
0.000000
0.015625
0.031250
0.000000
0.015625
0.031250
0.031250
0.031250
0.015625
0.031250
0.046875
0.000000
0.000000
0.000000
0.000000
0.000000
0.015625
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.015625
0.000000
0.015625
0.000000
0.000000
0.015625
0.015625
0.015625
0.015625
0.000000
0.015625
0.015625
0.015625
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.015625
0.031250
0.015625
0.015625
0.015625
0.015625
0.015625
0.031250
0.000000
0.015625
0.015625
0.000000
0.000000
0.000000
0.015625
0.015625
0.000000
0.000000
0.000000
0.000000
0.000000
0.015625
0.000000
0.000000
0.000000
0.031250
0.000000
0.000000
0.031250
0.031250
0.015625
0.046875
0.031250
0.031250
0.015625
0.015625
0.015625
0.000000
0.000000
0.000000
0.031250
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.015625
0.015625
0.000000
0.000000
0.015625
0.000000
0.000000
0.000000
0.000000
0.015625
0.015625
0.000000
0.000000
0.000000
0.015625
0.015625
0.000000
0.031250
0.000000
0.000000
0.000000
0.031250
0.015625
0.000000
0.015625
0.015625
0.000000
0.000000
0.015625
0.015625
0.000000
0.000000
0.015625
0.000000
0.000000
0.000000
0.000000
0.000000
0.015625
0.000000
0.015625
0.015625
0.000000
0.000000
0.000000
0.000000
0.000000
0.031250
0.000000
0.000000
0.015625
0.015625
0.015625
0.031250
0.046875
0.031250
0.000000
0.031250
0.031250
0.062500
0.046875
0.031250
0.078125
0.031250
0.109375
0.046875
0.046875
0.046875
0.031250
0.046875
0.062500
0.046875
0.062500
0.046875
0.015625
0.031250
0.015625
0.015625
0.031250
0.015625
0.015625
0.000000
0.031250
0.015625
0.000000
0.015625
0.000000
0.000000
0.000000
0.000000
0.015625
0.015625
0.000000
0.015625
0.015625
0.000000
0.015625
0.000000
0.015625
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.031250
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.015625
0.015625
0.015625
0.015625
0.000000
0.015625
0.062500
0.046875
0.000000
0.046875
0.046875
0.046875
0.031250
0.031250
0.000000
0.031250
0.046875
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.015625
0.015625
0.015625
0.015625
0.000000
0.000000
0.031250
0.015625
0.000000
0.000000
0.000000
0.000000
0.000000
0.031250
0.000000
0.031250
0.000000
0.000000
0.015625
0.000000
0.000000
0.000000
0.015625
0.015625
0.000000
0.000000
0.000000
0.015625
0.000000
0.000000
0.015625
0.015625
0.000000
0.015625
0.015625
0.015625
0.000000
0.015625
0.015625
0.015625
0.000000
0.015625
0.031250
0.031250
0.000000
0.000000
0.031250
0.000000
0.000000
0.000000
0.031250
0.000000
0.015625
0.000000
0.000000
0.015625
0.000000
0.000000
0.000000
0.000000
0.000000
0.031250
0.031250
0.000000
0.015625
0.000000
0.046875
0.031250
0.015625
0.000000
0.031250
0.015625
0.015625
0.031250
0.000000
0.078125
0.031250
0.015625
0.015625
0.015625
0.078125
0.093750
0.015625
0.062500
0.093750
0.062500
0.109375
0.031250
0.125000
0.046875
0.046875
0.015625
0.015625
0.031250
0.031250
0.015625
0.000000
0.000000
0.000000
0.000000
0.000000
0.015625
0.000000
0.000000
0.015625
0.015625
0.015625
0.000000
0.046875
0.015625
0.015625
0.062500
0.015625
0.031250
0.000000
0.031250
0.046875
0.031250
0.031250
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.015625
0.031250
0.000000
0.000000
0.000000
0.015625
0.015625
0.015625
0.046875
0.000000
0.015625
0.015625
0.015625
0.046875
0.015625
0.046875
0.078125
0.078125
0.031250
0.062500
0.062500
0.046875
0.031250
0.046875
0.062500
0.015625
0.031250
0.000000
0.031250
0.015625
0.000000
0.000000
0.000000
0.015625
0.015625
0.031250
0.000000
0.046875
0.015625
0.000000
0.062500
0.046875
0.015625
0.078125
0.015625
0.046875
0.062500
0.109375
0.078125
0.125000
0.093750
0.031250
0.062500
0.078125
0.093750
0.046875
0.046875
0.062500
0.046875
0.031250
0.062500
0.015625
0.046875
0.015625
0.031250
0.031250
0.031250
0.046875
0.046875
0.015625
0.078125
0.062500
0.031250
0.046875
0.031250
0.125000
0.093750
0.062500
0.093750
0.093750
0.156250
0.125000
0.078125
0.031250
0.125000
0.062500
0.062500
0.046875
0.015625
0.078125
0.015625
0.062500
0.015625
0.046875
0.031250
0.015625
0.031250
0.031250
0.000000
0.015625
0.015625
0.015625
0.015625
0.031250
0.000000
0.046875
0.015625
0.031250
0.046875
0.015625
0.046875
0.031250
0.046875
0.031250
0.031250
0.031250
0.000000
0.015625
0.078125
0.015625
0.015625
0.031250
0.031250
0.031250
0.062500
0.078125
0.078125
0.062500
0.062500
0.062500
0.031250
0.046875
0.062500
0.031250
0.031250
0.046875
0.031250
0.031250
0.015625
0.000000
0.015625
0.015625
0.015625
0.000000
0.000000
0.031250
0.031250
0.015625
0.015625
0.015625
0.015625
0.000000
0.000000
0.031250
0.015625
0.015625
0.046875
0.015625
0.031250
0.031250
0.000000
0.000000
0.031250
0.031250
0.031250
0.046875
0.015625
0.046875
0.015625
0.078125
0.046875
0.000000
0.062500
0.015625
0.046875
0.015625
0.046875
0.015625
0.015625
0.000000
0.062500
0.093750
0.000000
0.046875
0.078125
0.031250
0.046875
0.093750
0.046875
0.031250
0.046875
0.093750
0.000000
0.093750
0.078125
0.015625
0.062500
0.031250
0.093750
0.031250
0.031250
0.078125
0.062500
0.062500
0.046875
0.062500
0.046875
0.078125
0.093750
0.046875
0.046875
0.031250
0.015625
0.093750
0.046875
0.031250
0.046875
0.046875
0.078125
0.031250
0.125000
0.046875
0.093750
0.031250
0.046875
0.125000
0.156250
0.046875
0.109375
0.062500
0.093750
0.046875
0.062500
0.046875
0.062500
0.046875
0.078125
0.015625
0.046875
0.015625
0.015625
0.031250
0.031250
0.062500
0.046875
0.062500
0.078125
0.046875
0.093750
0.062500
0.125000
0.109375
0.109375
0.062500
0.046875
0.125000
0.125000
0.078125
0.093750
0.062500
0.093750
0.078125
0.093750
0.046875
0.125000
0.140625
0.046875
0.109375
0.140625
0.125000
0.062500
0.125000
0.093750
0.187500
0.078125
0.109375
0.000000
0.125000
0.140625
0.203125
0.156250
0.109375
0.171875
0.109375
0.203125
0.156250
0.125000
0.109375
0.140625
0.109375
0.187500
0.046875
0.109375
0.125000
0.187500
0.109375
0.078125
0.125000
0.156250
0.093750
0.140625
0.171875
0.109375
0.171875
0.140625
0.156250
0.140625
0.156250
0.187500
0.187500
0.281250
0.156250
0.203125
0.234375
0.171875
0.234375
0.171875
0.203125
0.125000
0.296875
0.078125
0.218750
0.250000
0.156250
0.171875
0.203125
0.187500
0.125000
0.125000
0.109375
0.078125
0.156250
0.218750
0.171875
0.140625
0.187500
0.234375
0.140625
0.375000
0.171875
0.140625
0.218750
0.218750
0.156250
0.171875
0.203125
0.140625
0.187500
0.140625
0.203125
0.250000
0.171875
0.250000
0.250000
0.203125
0.187500
0.187500
0.140625
0.234375
0.250000
0.187500
0.156250
0.203125
0.281250
0.203125
0.156250
0.218750
0.296875
0.250000
0.312500
0.312500
0.140625
0.265625
0.234375
0.234375
0.234375
0.203125
0.250000
0.250000
0.187500
0.125000
0.218750
0.390625
0.281250
0.156250
0.234375
0.359375
0.296875
0.234375
0.234375
0.140625
0.187500
0.140625
0.328125
0.250000
0.234375
0.234375
0.312500
0.250000
0.312500
0.281250
0.250000
0.234375
0.265625
0.250000
0.312500
0.250000
0.250000
0.296875
0.328125
0.234375
0.296875
0.296875
0.187500
0.203125
0.281250
0.406250
0.265625
0.328125
0.234375
0.234375
0.281250
0.343750
0.328125
0.265625
0.296875
0.265625
0.281250
0.328125
0.312500
0.281250
0.203125
0.296875
0.234375
0.265625
0.390625
0.234375
0.343750
0.281250
0.250000
0.265625
0.218750
0.343750
0.187500
0.234375
0.265625
0.250000
0.296875
0.312500
0.265625
0.343750
0.312500
0.343750
0.359375
0.281250
0.296875
0.296875
0.234375
0.218750
0.312500
0.406250
0.296875
0.375000
0.375000
0.375000
0.328125
0.218750
0.437500
0.468750
0.437500
0.343750
0.312500
0.421875
0.500000
0.421875
0.250000
0.421875
0.328125
0.359375
0.218750
0.281250
0.187500
0.406250
0.250000
0.296875
0.328125
0.203125
0.343750
0.375000
0.406250
0.281250
0.390625
0.296875
0.203125
0.312500
0.421875
0.312500
0.328125
0.359375
0.312500
0.281250
0.281250
0.296875
0.421875
0.281250
0.421875
0.296875
0.390625
0.453125
0.453125
0.296875
0.406250
0.281250
0.296875
0.390625
0.390625
0.234375
0.312500
0.328125
0.453125
0.281250
0.390625
0.375000
0.421875
0.500000
0.359375
0.437500
0.343750
0.250000
0.250000
0.281250
0.515625
0.343750
0.406250
0.343750
0.468750
0.359375
0.375000
0.359375
0.406250
0.468750
0.406250
0.484375
0.375000
0.281250
0.234375
0.281250
0.296875
0.343750
0.328125
0.437500
0.375000
0.437500
0.593750
0.390625
0.406250
0.406250
0.406250
0.468750
0.421875
0.421875
0.500000
0.421875
0.390625
0.437500
0.531250
0.406250
0.531250
0.375000
0.375000
0.421875
0.468750
0.421875
0.375000
0.421875
0.515625
0.390625
0.390625
0.343750
0.578125
0.421875
0.421875
0.437500
0.531250
0.343750
0.500000
0.484375
0.500000
0.468750
0.437500
0.359375
0.390625
0.390625
0.453125
0.546875
0.437500
0.453125
0.265625
0.390625
0.359375
0.234375
0.265625
0.359375
0.406250
0.421875
0.453125
0.484375
0.546875
0.500000
0.515625
0.468750
0.421875
0.468750
0.515625
0.531250
0.437500
0.312500
0.437500
0.515625
0.359375
0.390625
0.562500
0.312500
0.453125
0.546875
0.453125
0.562500
0.468750
0.484375
0.406250
0.375000
0.531250
0.453125
0.343750
0.375000
0.328125
0.500000
0.500000
0.609375
0.593750
0.437500
0.328125
0.390625
0.296875
0.312500
0.312500
0.281250
0.218750
0.359375
0.234375
0.453125
0.515625
0.359375
0.359375
0.453125
0.500000
0.515625
0.531250
0.515625
0.468750
0.468750
0.468750
0.468750
0.390625
0.343750
0.375000
0.468750
0.390625
0.484375
0.500000
0.609375
0.453125
0.406250
0.406250
0.390625
0.437500
0.468750
0.453125
0.437500
0.531250
0.406250
0.515625
0.578125
0.578125
0.312500
0.375000
0.359375
0.312500
0.234375
0.375000
0.500000
0.296875
0.312500
0.546875
0.421875
0.546875
0.437500
0.484375
0.593750
0.468750
0.640625
0.546875
0.484375
0.546875
0.515625
0.468750
0.312500
0.375000
0.265625
0.281250
0.140625
0.218750
0.140625
0.140625
0.203125
0.234375
0.171875
0.187500
0.250000
0.265625
0.125000
0.171875
0.187500
0.156250
0.187500
0.171875
0.203125
0.171875
0.234375
0.234375
0.125000
0.156250
0.250000
0.218750
0.203125
0.218750
0.218750
0.203125
0.203125
0.265625
0.296875
0.296875
0.296875
0.296875
0.296875
0.437500
0.390625
0.296875
0.312500
0.359375
0.375000
0.328125
0.281250
0.437500
0.375000
0.359375
0.421875
0.406250
0.421875
0.437500
0.453125
0.265625
0.406250
0.375000
0.312500
0.437500
0.375000
0.453125
0.453125
0.546875
0.437500
0.328125
0.437500
0.343750
0.390625
0.437500
0.390625
0.453125
0.296875
0.406250
0.265625
0.359375
0.296875
0.328125
0.406250
0.390625
0.390625
0.375000
0.359375
0.390625
0.328125
0.484375
0.375000
0.437500
0.546875
0.343750
0.375000
0.375000
0.421875
0.546875
0.515625
0.531250
0.515625
0.453125
0.421875
0.437500
0.375000
0.359375
0.453125
0.468750
0.531250
0.390625
0.359375
0.484375
0.453125
0.593750
0.531250
0.515625
0.515625
0.421875
0.343750
0.343750
0.406250
0.328125
0.312500
0.203125
0.468750
0.296875
0.343750
0.265625
0.375000
0.421875
0.546875
0.546875
0.468750
0.359375
0.500000
0.562500
0.578125
0.421875
0.453125
0.437500
0.453125
0.437500
0.484375
0.421875
0.500000
0.375000
0.453125
0.359375
0.406250
0.515625
0.484375
0.562500
0.453125
0.437500
0.406250
0.421875
0.375000
0.531250
0.531250
0.468750
0.500000
0.515625
0.609375
0.578125
0.515625
0.421875
0.562500
0.406250
0.406250
0.468750
0.468750
0.375000
0.453125
0.500000
0.453125
0.531250
0.562500
0.531250
0.406250
0.406250
0.390625
0.359375
0.265625
0.250000
0.343750
0.375000
0.359375
0.390625
0.375000
0.421875
0.500000
0.562500
0.531250
0.562500
0.531250
0.453125
0.562500
0.500000
0.468750
0.375000
0.484375
0.359375
0.421875
0.296875
0.468750
0.359375
0.531250
0.359375
0.468750
0.453125
0.531250
0.656250
0.406250
0.609375
0.484375
0.437500
0.484375
0.343750
0.390625
0.468750
0.421875
0.437500
0.437500
0.500000
0.500000
0.437500
0.531250
0.593750
0.546875
0.531250
0.437500
0.546875
0.484375
0.437500
0.515625
0.453125
0.359375
0.265625
0.468750
0.437500
0.328125
0.281250
0.296875
0.343750
0.484375
0.437500
0.390625
0.359375
0.359375
0.328125
0.453125
0.515625
0.468750
0.437500
0.468750
0.437500
0.468750
0.437500
0.562500
0.500000
0.468750
0.453125
0.390625
0.359375
0.406250
0.437500
0.265625
0.203125
0.250000
0.250000
0.312500
0.250000
0.359375
0.218750
0.203125
0.265625
0.234375
0.296875
0.296875
0.218750
0.218750
0.265625
0.250000
0.375000
0.203125
0.343750
0.453125
0.359375
0.328125
0.312500
0.343750
0.437500
0.359375
0.593750
0.421875
0.515625
0.578125
0.437500
0.484375
0.546875
0.562500
0.625000
0.375000
0.421875
0.468750
0.421875
0.437500
0.359375
0.437500
0.421875
0.500000
0.484375
0.437500
0.546875
0.593750
0.578125
0.625000
0.578125
0.390625
0.312500
0.390625
0.359375
0.312500
0.171875
0.171875
0.140625
0.328125
0.250000
0.156250
0.281250
0.171875
0.234375
0.234375
0.312500
0.171875
0.203125
0.140625
0.156250
0.265625
0.203125
0.187500
0.156250
0.171875
0.109375
0.109375
0.078125
0.125000
0.218750
0.171875
0.156250
0.171875
0.187500
0.171875
0.234375
0.187500
0.078125
0.250000
0.109375
0.125000
0.265625
0.218750
0.250000
0.171875
0.218750
0.234375
0.156250
0.187500
0.203125
0.171875
0.265625
0.187500
0.281250
0.156250
0.312500
0.187500
0.171875
0.187500
0.296875
0.171875
0.234375
0.187500
0.265625
0.171875
0.343750
0.234375
0.218750
0.218750
0.203125
0.328125
0.218750
0.265625
0.265625
0.328125
0.359375
0.437500
0.359375
0.468750
0.453125
0.328125
0.593750
0.468750
0.578125
0.515625
0.468750
0.390625
0.343750
0.484375
0.390625
0.390625
0.343750
0.453125
0.296875
0.390625
0.375000
0.375000
0.468750
0.500000
0.515625
0.656250
0.546875
0.546875
0.484375
0.421875
0.453125
0.484375
0.359375
0.406250
0.390625
0.343750
0.421875
0.296875
0.375000
0.453125
0.421875
0.593750
0.640625
0.562500
0.531250
0.484375
0.421875
0.421875
0.421875
0.484375
0.406250
0.328125
0.406250
0.562500
0.500000
0.421875
0.468750
0.562500
0.453125
0.515625
0.546875
0.359375
0.468750
0.359375
0.390625
0.328125
0.296875
0.406250
0.484375
0.359375
0.531250
0.562500
0.593750
0.468750
0.453125
0.453125
0.578125
0.375000
0.515625
0.468750
0.500000
0.406250
0.468750
0.453125
0.515625
0.593750
0.531250
0.531250
0.640625
0.500000
0.468750
0.500000
0.453125
0.468750
0.375000
0.515625
0.531250
0.562500
0.562500
0.609375
0.546875
0.468750
0.531250
0.546875
0.515625
0.500000
0.531250
0.546875
0.421875
0.484375
0.609375
0.468750
0.531250
0.671875
0.500000
0.500000
0.468750
0.562500
0.703125
0.640625
0.531250
0.531250
0.453125
0.531250
0.531250
0.500000
0.578125
0.500000
0.671875
0.671875
0.593750
0.500000
0.500000
0.500000
0.578125
0.531250
0.531250
0.562500
0.546875
0.500000
0.562500
0.593750
0.656250
0.609375
0.671875
0.609375
0.625000
0.625000
0.515625
0.578125
0.546875
0.421875
0.578125
0.500000
0.546875
0.609375
0.718750
0.484375
0.625000
0.578125
0.593750
0.531250
0.531250
0.765625
0.671875
0.593750
0.546875
0.625000
0.640625
0.578125
0.671875
0.656250
0.593750
0.687500
0.656250
0.593750
0.546875
0.625000
0.609375
0.640625
0.500000
0.421875
0.609375
0.609375
0.640625
0.671875
0.703125
0.765625
0.656250
0.625000
0.531250
0.562500
0.468750
0.468750
0.562500
0.546875
0.593750
0.593750
0.640625
0.625000
0.640625
0.546875
0.640625
0.593750
0.640625
0.640625
0.640625
0.546875
0.656250
0.640625
0.531250
0.531250
0.515625
0.734375
0.578125
0.484375
0.578125
0.640625
0.578125
0.671875
0.593750
0.687500
0.593750
0.640625
0.640625
0.671875
0.656250
0.718750
0.562500
0.640625
0.734375
0.703125
0.671875
0.843750
0.781250
0.687500
0.656250
0.656250
0.625000
0.625000
0.593750
0.703125
0.703125
0.703125
0.781250
0.812500
0.718750
0.687500
0.687500
0.640625
0.687500
0.750000
0.671875
0.718750
0.703125
0.687500
0.843750
0.640625
0.812500
0.750000
0.796875
0.671875
0.687500
0.656250
0.718750
0.640625
0.546875
0.687500
0.734375
0.750000
0.671875
0.781250
0.765625
0.812500
0.875000
0.734375
0.890625
0.671875
0.765625
0.578125
0.781250
0.734375
0.671875
0.765625
0.750000
0.687500
0.812500
0.750000
0.765625
0.656250
0.718750
0.640625
0.734375
0.843750
0.843750
0.750000
0.750000
0.859375
0.703125
0.765625
0.718750
0.750000
0.703125
0.687500
0.828125
0.750000
0.687500
0.656250
0.718750
0.781250
0.734375
0.734375
0.812500
0.750000
0.843750
0.812500
0.765625
0.703125
0.687500
0.703125
0.609375
0.718750
0.750000
0.765625
0.765625
0.765625
0.718750
0.781250
0.750000
0.703125
0.750000
0.796875
0.625000
0.781250
0.750000
0.687500
0.781250
0.703125
0.828125
0.796875
0.718750
0.796875
0.828125
0.812500
0.781250
0.843750
0.750000
0.750000
0.625000
0.687500
0.750000
0.718750
0.671875
0.687500
0.718750
0.703125
0.718750
0.828125
0.765625
0.781250
0.750000
0.671875
0.718750
0.703125
0.781250
0.828125
0.781250
0.843750
0.812500
0.750000
0.718750
0.796875
0.812500
0.875000
0.765625
0.750000
0.843750
0.734375
0.687500
0.640625
0.703125
0.718750
0.781250
0.906250
0.796875
0.812500
0.812500
0.687500
0.750000
0.765625
0.781250
0.812500
0.796875
0.734375
0.718750
0.875000
0.859375
0.750000
0.796875
0.765625
0.828125
0.671875
0.750000
0.750000
0.687500
0.875000
0.859375
0.859375
0.703125
0.765625
0.828125
0.765625
0.750000
0.796875
0.750000
0.796875
0.656250
0.671875
0.812500
0.703125
0.750000
0.875000
0.765625
0.812500
0.734375
0.859375
0.765625
0.875000
0.859375
0.734375
0.781250
0.640625
0.703125
0.593750
0.671875
0.828125
0.906250
0.687500
0.703125
0.718750
0.734375
0.859375
0.812500
0.765625
0.687500
0.796875
0.640625
0.703125
0.640625
0.656250
0.687500
0.625000
0.718750
0.781250
0.843750
0.796875
0.796875
0.812500
0.843750
0.734375
0.656250
0.750000
0.718750
0.734375
0.703125
0.781250
0.734375
0.765625
0.718750
0.703125
0.656250
0.796875
0.718750
0.828125
0.812500
0.750000
0.765625
0.656250
0.734375
0.796875
0.812500
0.750000
0.828125
0.687500
0.718750
0.859375
0.734375
0.718750
0.765625
0.750000
0.718750
0.703125
0.828125
0.796875
0.859375
0.859375
0.796875
0.750000
0.781250
0.828125
0.765625
0.703125
0.750000
0.812500
0.812500
0.765625
0.750000
0.828125
0.718750
0.703125
0.812500
0.750000
0.656250
0.703125
0.750000
0.875000
0.781250
0.843750
0.828125
0.781250
0.890625
0.890625
0.734375
0.703125
0.734375
0.734375
0.750000
0.734375
0.750000
0.734375
0.781250
0.812500
0.875000
0.750000
0.812500
0.703125
0.843750
0.812500
0.812500
0.781250
0.718750
0.875000
0.750000
0.796875
0.859375
0.859375
0.781250
0.750000
0.953125
0.750000
0.812500
0.859375
0.750000
0.718750
0.812500
0.828125
0.812500
0.828125
0.765625
0.828125
0.812500
0.828125
0.781250
0.843750
0.796875
0.812500
0.796875
0.906250
0.859375
0.812500
0.906250
0.812500
0.765625
0.859375
0.781250
0.890625
0.859375
0.843750
0.843750
0.890625
0.812500
0.843750
0.859375
0.796875
0.828125
0.843750
0.765625
0.734375
0.875000
0.671875
0.625000
0.671875
0.781250
0.828125
0.796875
0.781250
0.812500
0.906250
0.843750
0.875000
0.781250
0.796875
0.812500
0.781250
0.812500
0.843750
0.843750
0.843750
0.875000
0.890625
0.796875
0.812500
0.734375
0.781250
0.843750
0.828125
0.859375
0.828125
0.859375
0.796875
0.859375
0.812500
0.812500
0.890625
0.859375
0.812500
0.812500
0.812500
0.750000
0.875000
0.765625
0.828125
0.781250
0.703125
0.796875
0.750000
0.843750
0.859375
0.765625
0.843750
0.765625
0.875000
0.843750
0.812500
0.734375
0.828125
0.875000
0.765625
0.812500
0.828125
0.781250
0.906250
0.921875
0.750000
0.828125
0.906250
0.921875
0.843750
0.921875
0.828125
0.781250
0.796875
0.765625
0.812500
0.796875
0.875000
0.828125
0.781250
0.921875
0.812500
0.828125
0.828125
0.906250
0.843750
0.812500
0.765625
0.812500
0.843750
0.828125
0.796875
0.859375
0.859375
0.937500
0.828125
0.765625
0.875000
0.875000
0.828125
0.718750
0.843750
0.812500
0.781250
0.812500
0.750000
0.765625
0.796875
0.875000
0.843750
0.812500
0.781250
0.843750
0.875000
0.875000
0.875000
0.875000
0.906250
0.843750
0.796875
0.734375
0.890625
0.781250
0.875000
0.890625
0.843750
0.828125
0.843750
0.859375
0.921875
0.843750
0.843750
0.875000
0.875000
0.843750
0.875000
0.843750
0.906250
0.937500
0.796875
0.843750
0.843750
0.906250
0.828125
0.906250
0.875000
0.875000
0.828125
0.828125
0.765625
0.859375
0.828125
0.843750
0.843750
0.921875
0.937500
0.906250
0.875000
0.843750
0.843750
0.875000
0.875000
0.828125
0.828125
0.828125
0.828125
0.843750
0.843750
0.843750
0.875000
0.875000
0.875000
0.937500
0.921875
0.921875
0.843750
0.828125
0.875000
0.859375
0.890625
0.921875
0.890625
0.843750
0.875000
0.859375
0.906250
0.875000
0.796875
0.765625
0.875000
0.843750
0.765625
0.765625
0.890625
0.828125
0.859375
0.812500
0.875000
0.875000
0.859375
0.859375
0.781250
0.859375
0.828125
0.875000
0.828125
0.828125
0.937500
0.843750
0.906250
0.875000
0.781250
0.906250
0.875000
0.828125
0.828125
0.890625
0.875000
0.843750
0.906250
0.812500
0.859375
0.859375
0.812500
0.718750
0.875000
0.828125
0.781250
0.812500
0.843750
0.953125
0.937500
0.906250
0.828125
0.796875
0.875000
0.781250
0.843750
0.828125
0.812500
0.796875
0.859375
0.859375
0.843750
0.921875
0.750000
0.750000
0.875000
0.765625
0.796875
0.890625
0.875000
0.718750
0.843750
0.875000
0.796875
0.875000
0.796875
0.781250
0.812500
0.765625
0.750000
0.843750
0.812500
0.859375
0.796875
0.843750
0.828125
0.843750
0.906250
0.843750
0.890625
0.843750
0.828125
0.953125
0.937500
0.875000
0.906250
0.812500
0.750000
0.812500
0.765625
0.875000
0.796875
0.843750
0.765625
0.875000
0.843750
0.890625
0.796875
0.890625
0.953125
0.812500
0.906250
0.859375
0.906250
0.812500
0.875000
0.921875
0.765625
0.843750
0.890625
0.890625
0.812500
0.828125
0.937500
0.937500
0.890625
0.906250
0.906250
0.890625
0.859375
0.875000
0.890625
0.906250
0.890625
0.937500
0.859375
0.875000
0.859375
0.890625
0.828125
0.890625
0.812500
0.906250
0.750000
0.875000
0.828125
0.812500
0.828125
0.875000
0.890625
0.859375
0.875000
0.875000
0.828125
0.953125
0.828125
0.953125
0.843750
0.890625
0.796875
0.859375
0.875000
0.812500
0.890625
0.890625
0.859375
0.812500
0.859375
0.843750
0.875000
0.859375
0.890625
0.937500
0.921875
0.921875
0.921875
0.765625
0.890625
0.906250
0.843750
0.890625
0.875000
0.890625
0.906250
0.921875
0.859375
0.828125
0.890625
0.828125
0.937500
0.828125
0.890625
0.828125
0.859375
0.859375
0.937500
0.906250
0.843750
0.859375
0.921875
0.875000
0.921875
0.890625
0.906250
0.921875
0.843750
0.765625
0.828125
0.859375
0.718750
0.843750
0.890625
0.875000
0.765625
0.843750
0.843750
0.921875
0.921875
0.937500
0.875000
0.890625
0.921875
0.843750
0.890625
0.875000
0.812500
0.843750
0.953125
0.812500
0.921875
0.921875
0.906250
0.734375
0.921875
0.828125
0.875000
0.921875
0.859375
0.812500
0.828125
0.906250
0.859375
0.796875
0.875000
0.843750
0.906250
0.859375
0.828125
0.828125
0.843750
0.875000
0.812500
0.859375
0.906250
0.890625
0.937500
0.875000
0.859375
0.843750
0.921875
0.859375
0.796875
0.906250
0.828125
0.921875
0.906250
0.890625
0.890625
0.843750
0.875000
0.890625
0.921875
0.859375
0.921875
0.843750
0.781250
0.875000
0.968750
0.890625
0.875000
0.968750
0.843750
0.875000
0.812500
0.875000
0.890625
0.937500
0.968750
0.843750
0.812500
0.875000
0.843750
0.828125
0.781250
0.890625
0.906250
0.859375
0.890625
0.890625
0.937500
0.890625
0.859375
0.906250
0.890625
0.859375
0.890625
0.890625
0.875000
0.828125
0.921875
0.953125
0.937500
0.796875
0.937500
0.906250
0.875000
0.921875
0.781250
0.953125
0.890625
0.875000
0.937500
0.906250
0.890625
0.890625
0.906250
0.890625
0.859375
0.906250
0.843750
0.906250
0.953125
0.906250
0.921875
0.984375
0.937500
0.890625
0.890625
0.921875
0.968750
0.875000
0.921875
0.953125
0.890625
0.906250
0.921875
0.859375
0.921875
0.953125
0.859375
0.859375
0.937500
0.953125
0.937500
0.921875
0.906250
0.921875
0.890625
0.906250
0.859375
0.937500
0.875000
0.968750
0.890625
0.968750
0.921875
0.890625
0.968750
0.953125
0.906250
0.906250
0.875000
0.890625
0.875000
0.828125
0.875000
0.875000
0.796875
0.828125
0.859375
0.890625
0.921875
0.921875
0.921875
0.875000
0.921875
0.937500
0.843750
0.906250
0.906250
0.859375
0.953125
0.875000
0.859375
0.906250
0.890625
0.890625
0.906250
0.828125
0.890625
0.906250
0.828125
0.890625
0.843750
0.890625
0.875000
0.890625
0.890625
0.937500
0.921875
0.906250
0.875000
0.937500
0.843750
0.890625
0.859375
0.937500
0.828125
0.906250
0.937500
0.890625
0.812500
0.937500
0.812500
0.828125
0.968750
0.906250
0.921875
0.890625
0.921875
0.890625
0.968750
0.953125
0.906250
0.921875
0.796875
0.937500
0.859375
0.968750
0.921875
0.953125
0.796875
0.906250
0.781250
0.906250
0.843750
0.812500
0.906250
0.890625
0.859375
0.906250
0.812500
0.906250
0.718750
0.812500
0.859375
0.875000
0.843750
0.921875
0.906250
0.828125
0.843750
0.875000
0.812500
0.906250
0.828125
0.843750
0.906250
0.890625
0.859375
0.906250
0.906250
0.921875
0.921875
0.921875
0.859375
0.843750
0.843750
0.765625
0.875000
0.796875
0.859375
0.875000
0.859375
0.828125
0.937500
0.937500
0.984375
0.906250
0.937500
0.937500
0.968750
0.937500
0.906250
0.859375
0.890625
0.828125
0.875000
0.828125
0.875000
0.890625
0.859375
0.875000
0.937500
0.859375
0.953125
0.843750
0.921875
0.906250
0.921875
0.921875
0.906250
0.875000
0.921875
0.875000
0.953125
0.828125
0.875000
0.937500
0.937500
0.859375
0.890625
0.906250
0.906250
0.812500
0.921875
0.921875
0.937500
0.953125
0.906250
0.843750
0.875000
0.859375
0.843750
0.937500
0.921875
0.906250
0.953125
0.906250
0.984375
0.890625
0.937500
0.890625
0.921875
0.875000
0.859375
0.921875
0.859375
0.890625
0.953125
0.921875
0.843750
0.906250
0.968750
0.843750
0.921875
0.953125
0.984375
0.921875
0.937500
0.906250
0.859375
0.890625
0.859375
0.890625
0.921875
0.906250
0.906250
0.937500
0.890625
0.890625
0.843750
0.906250
0.937500
0.953125
0.968750
0.875000
0.890625
0.937500
0.953125
0.890625
0.843750
0.937500
0.906250
0.937500
0.859375
0.890625
0.937500
0.921875
0.843750
0.906250
0.921875
0.906250
0.921875
0.937500
0.921875
0.890625
0.968750
0.953125
0.953125
0.937500
0.937500
0.859375
0.968750
0.968750
0.906250
0.906250
0.875000
0.843750
0.875000
0.890625
0.906250
0.906250
0.953125
0.906250
0.953125
0.937500
0.937500
0.921875
0.921875
0.906250
0.968750
0.859375
0.921875
0.921875
0.968750
0.890625
0.953125
0.890625
0.812500
0.921875
0.890625
0.937500
0.953125
0.890625
0.968750
0.906250
0.921875
0.875000
0.968750
0.921875
0.828125
0.859375
0.953125
0.937500
0.937500
0.953125
0.906250
0.937500
0.906250
0.906250
0.921875
0.906250
0.953125
0.968750
0.953125
0.921875
0.937500
0.937500
0.906250
0.937500
0.937500
0.953125
0.890625
0.906250
0.843750
0.875000
0.906250
0.828125
0.875000
0.890625
0.953125
0.890625
0.906250
0.968750
0.906250
0.921875
0.937500
0.937500
0.921875
0.906250
1.000000
0.953125
0.953125
0.875000
0.937500
0.921875
0.921875
0.937500
0.859375
0.890625
0.890625
0.890625
0.875000
0.828125
0.875000
0.953125
0.953125
0.937500
0.968750
0.875000
0.968750
0.968750
0.937500
0.906250
0.953125
0.953125
0.921875
0.968750
0.921875
0.937500
0.984375
0.890625
0.890625
0.937500
0.906250
0.859375
0.859375
0.890625
0.875000
0.953125
0.937500
0.937500
0.937500
0.906250
0.968750
0.921875
0.875000
0.937500
0.921875
0.906250
0.937500
0.953125
0.921875
0.875000
0.937500
0.921875
0.890625
0.984375
0.968750
0.937500
0.875000
0.968750
0.968750
0.968750
0.968750
0.937500
0.937500
0.953125
0.921875
0.906250
0.953125
0.890625
0.875000
0.953125
0.890625
0.984375
0.953125
0.937500
0.953125
0.953125
0.968750
0.890625
0.937500
0.953125
0.953125
0.921875
0.937500
1.000000
0.984375
0.906250
0.906250
0.937500
0.921875
0.953125
0.921875
0.953125
0.984375
0.937500
0.953125
0.953125
0.937500
0.937500
0.953125
0.968750
0.937500
0.906250
0.843750
0.937500
0.968750
0.906250
0.953125
0.890625
0.937500
0.906250
0.968750
0.953125
0.906250
0.937500
0.875000
0.937500
0.921875
0.906250
0.984375
0.953125
0.921875
0.937500
0.937500
0.937500
0.906250
0.906250
0.937500
0.890625
0.937500
0.921875
0.921875
0.937500
0.921875
0.875000
0.937500
0.937500
0.890625
0.890625
0.953125
0.921875
0.953125
0.937500
0.968750
0.906250
0.906250
0.953125
0.953125
0.906250
0.875000
0.875000
0.937500
0.937500
0.890625
0.906250
0.953125
0.937500
0.968750
0.968750
0.968750
0.921875
0.937500
0.937500
0.921875
0.984375
0.921875
0.953125
0.921875
0.937500
0.906250
0.890625
0.890625
0.984375
0.984375
0.921875
0.953125
0.890625
0.906250
0.921875
0.890625
0.890625
0.953125
0.968750
0.875000
0.921875
0.890625
0.906250
0.828125
0.906250
0.953125
0.953125
0.968750
0.953125
0.984375
0.937500
0.953125
0.953125
0.937500
0.968750
0.921875
0.968750
0.906250
0.906250
0.906250
0.796875
0.906250
0.937500
0.890625
0.906250
0.859375
0.906250
0.921875
0.875000
0.906250
0.890625
0.921875
0.859375
0.859375
0.953125
0.937500
0.953125
0.937500
0.937500
1.000000
0.968750
0.890625
0.937500
0.937500
1.000000
0.984375
0.968750
0.953125
0.937500
0.953125
0.953125
0.875000
0.953125
0.953125
0.921875
0.953125
0.921875
0.953125
0.968750
0.984375
0.921875
0.953125
0.937500
0.921875
0.953125
0.953125
0.953125
0.921875
0.968750
0.953125
0.953125
0.953125
0.937500
0.921875
0.921875
0.906250
0.937500
0.937500
0.937500
0.921875
0.921875
1.000000
0.937500
0.984375
0.937500
0.875000
0.875000
0.937500
0.968750
0.984375
0.921875
0.953125
0.968750
0.843750
0.937500
0.921875
0.953125
0.953125
0.890625
0.953125
0.937500
0.953125


==> data/dummy_sim_with_hist_equal/loss_curve_bz_2048_lr_0.001_agent_6.csv <==
0.955077
0.931778
0.890080
0.858042
0.812852
0.786627
0.745230
0.708507
0.669527
0.632185
0.600813
0.572803
0.553382
0.536563
0.527538
0.517905
0.506357
0.489062
0.480126
0.462198
0.457669
0.449894
0.444065
0.432748
0.426788
0.416904
0.408358
0.399803
0.392577
0.381041
0.372609
0.362298
0.356643
0.349928
0.343717
0.338458
0.331793
0.328654
0.323173
0.318990
0.314564
0.312789
0.305957
0.303089
0.297458
0.293638
0.291177
0.287140
0.281569
0.278894
0.274417
0.271116
0.267913
0.264693
0.262026
0.258136
0.253814
0.253113
0.249889
0.246034
0.246295
0.241337
0.242427
0.238561
0.234944
0.235419
0.233860
0.232344
0.231198
0.229471
0.231545
0.225793
0.225258
0.226625
0.219382
0.223721
0.221642
0.219532
0.216374
0.217149
0.209858
0.209208
0.214050
0.209492
0.212264
0.209776
0.210015
0.212078
0.213151
0.209565
0.212751
0.207781
0.205891
0.206991
0.204896
0.206883
0.195955
0.202159
0.203661
0.196239
0.200743
0.188237
0.200434
0.195236
0.195353
0.189865
0.200981
0.192496
0.190040
0.178775
0.189173
0.189226
0.190415
0.187381
0.180809
0.187712
0.184164
0.176644
0.182514
0.188586
0.171574
0.183606
0.184722
0.181684
0.181591
0.179376
0.180133
0.168528
0.174944
0.175626
0.169103
0.171955
0.165323
0.176160
0.168385
0.170643
0.170709
0.164843
0.172024
0.168576
0.172036
0.167461
0.167696
0.164126
0.168185
0.162118
0.164770
0.161307
0.165112
0.153949
0.157560
0.156460
0.156602
0.151933
0.147070
0.152965
0.148603
0.151324
0.151049
0.151503
0.144194
0.146618
0.142076
0.146657
0.151533
0.148413
0.147592
0.141929
0.146215
0.147299
0.144820
0.145619
0.147312
0.144872
0.145045
0.140367
0.144996
0.136677
0.139848
0.139933
0.135741
0.135782
0.131945
0.138074
0.140263
0.130341
0.139539
0.139504
0.143360
0.140649
0.135416
0.139694
0.140023
0.133861
0.131410
0.132637
0.135335
0.127930
0.127260
0.122123
0.126857
0.126686
0.135563
0.131330
0.135990
0.133826
0.137248
0.126829
0.134277
0.129037
0.120633
0.123150
0.123386
0.135128
0.130751
0.125539
0.124361
0.128405
0.125994
0.127594
0.119686
0.123982
0.132460
0.126435
0.128487
0.115977
0.129640
0.129292
0.133590
0.124912
0.123998
0.121733
0.119505
0.120285
0.120984
0.128995
0.125262
0.121905
0.122533
0.115877
0.131083
0.123007
0.125746
0.128637
0.138214
0.112239
0.114632
0.122429
0.120604
0.132314
0.121673
0.130763
0.117903
0.127578
0.126531
0.128506
0.129066
0.137884
0.126913
0.137337
0.130743
0.128269
0.140475
0.135995
0.117722
0.122994
0.126615
0.136010
0.133523
0.121306
0.119111
0.129629
0.134750
0.122914
0.119924
0.125132
0.132420
0.123600
0.126855
0.137099
0.126371
0.134983
0.117634
0.121525
0.111475
0.113632
0.124319
0.114064
0.111376
0.126499
0.113513
0.117396
0.103524
0.119762
0.103601
0.123166
0.112465
0.107392
0.114819
0.109731
0.110595
0.109320
0.115253
0.110743
0.116146
0.103229
0.108641
0.109550
0.103107
0.103673
0.108442
0.102835
0.111549
0.111283
0.105729
0.114338
0.107479
0.099671
0.093284
0.110376
0.111472
0.094538
0.106194
0.103627
0.103409
0.117562
0.097674
0.090644
0.097110
0.105638
0.098573
0.103106
0.105743
0.099365
0.098726
0.095502
0.103949
0.110816
0.089533
0.104828
0.104647
0.106135
0.106726
0.115622
0.100742
0.100505
0.087906
0.100770
0.093246
0.100796
0.085703
0.093481
0.097534
0.104143
0.105653
0.101609
0.088888
0.119122
0.093135
0.091360
0.102400
0.090454
0.104860
0.093852
0.100011
0.098853
0.101487
0.099757
0.104662
0.100759
0.102935
0.092258
0.096254
0.093826
0.090705
0.097046
0.097945
0.089892
0.101456
0.104822
0.095957
0.087187
0.098750
0.088088
0.092516
0.097233
0.092997
0.101612
0.098180
0.087553
0.096144
0.083726
0.100635
0.092973
0.094481
0.090273
0.095523
0.090702
0.088284
0.088742
0.097578
0.087527
0.089624
0.092411
0.092495
0.102972
0.094728
0.085617
0.087857
0.084874
0.084219
0.093604
0.092963
0.082848
0.085093
0.092064
0.079469
0.091224
0.087660
0.079286
0.087411
0.083892
0.089740
0.084230
0.084186
0.080506
0.082266
0.084556
0.083760
0.079005
0.090380
0.082563
0.086414
0.080909
0.083473
0.087434
0.082681
0.078265
0.091990
0.081250
0.088266
0.079837
0.081660
0.082068
0.098878
0.086774
0.091479
0.077659
0.076838
0.084782
0.077316
0.090506
0.088098
0.087864
0.083099
0.085000
0.086505
0.091946
0.079225
0.082835
0.077244
0.096529
0.094034
0.090932
0.092771
0.074471
0.076855
0.082939
0.086365
0.086345
0.083227
0.076014
0.085092
0.087892
0.082316
0.077419
0.082232
0.079174
0.087115
0.096139
0.085096
0.082112
0.078243
0.084923
0.076410
0.087284
0.085229
0.078100
0.085246
0.080895
0.090585
0.073442
0.080691
0.089175
0.084331
0.075743
0.084829
0.092084
0.082307
0.088340
0.086945
0.079043
0.077130
0.086849
0.080668
0.083145
0.086099
0.075575
0.080462
0.082261
0.091460
0.090866
0.090015
0.097334
0.087575
0.085069
0.079525
0.092966
0.084803
0.088578
0.089839
0.089688
0.087834
0.080429
0.092711
0.082851
0.095653
0.072764
0.082597
0.086924
0.087591
0.091851
0.090472
0.091055
0.085516
0.092331
0.078617
0.087234
0.076025
0.090895
0.080360
0.081519
0.093296
0.086973
0.078260
0.083077
0.092468
0.086209
0.075641
0.081800
0.081113
0.090504
0.079789
0.091431
0.089707
0.082136
0.086526
0.089582
0.085764
0.083909
0.085042
0.095008
0.093074
0.088190
0.075710
0.086160
0.074856
0.091149
0.082833
0.084808
0.095364
0.088526
0.077121
0.084009
0.083318
0.095260
0.088233
0.086503
0.105762
0.075729
0.086816
0.078161
0.092492
0.084848
0.092388
0.084273
0.081683
0.091010
0.089729
0.088464
0.087252
0.092141
0.082722
0.098406
0.094703
0.087631
0.091455
0.087058
0.096400
0.091412
0.088130
0.081267
0.087521
0.088692
0.091196
0.089933
0.089316
0.093768
0.084170
0.094303
0.099331
0.083521
0.087286
0.082760
0.085270
0.091585
0.095933
0.097145
0.112329
0.082645
0.087631
0.098293
0.083040
0.101517
0.107161
0.090054
0.094505
0.093204
0.101923
0.110195
0.090594
0.091036
0.099412
0.102558
0.096113
0.088469
0.097923
0.092897
0.094226
0.092882
0.088977
0.099715
0.099134
0.096055
0.089663
0.092278
0.088252
0.099034
0.100965
0.091380
0.100905
0.090710
0.098842
0.102810
0.109698
0.102809
0.103994
0.095104
0.118420
0.090021
0.099404
0.100597
0.099464
0.093036
0.103771
0.094830
0.109623
0.103838
0.118346
0.103061
0.111999
0.095561
0.102513
0.101719
0.108018
0.110011
0.113761
0.104834
0.120093
0.110593
0.108610
0.116914
0.102980
0.127779
0.121184
0.102901
0.106659
0.108555
0.116827
0.118056
0.122392
0.114844
0.114277
0.103419
0.112966
0.111706
0.120040
0.109031
0.115959
0.134594
0.111659
0.127565
0.120480
0.125637
0.122512
0.126906
0.116618
0.117835
0.121083
0.117968
0.113378
0.112091
0.127389
0.108967
0.116606
0.135069
0.131399
0.111460
0.121727
0.125479
0.133783
0.117172
0.128033
0.118386
0.108836
0.113961
0.132395
0.112644
0.139985
0.125345
0.124869
0.115896
0.140109
0.147684
0.122203
0.141367
0.131765
0.133627
0.130487
0.134921
0.114971
0.141363
0.122075
0.143862
0.141919
0.128498
0.129779
0.137871
0.123325
0.148989
0.149553
0.134122
0.150145
0.136224
0.167427
0.140016
0.170825
0.152765
0.156670
0.148293
0.152193
0.154720
0.163126
0.188534
0.168649
0.177713
0.178328
0.174069
0.161132
0.159889
0.170093
0.168858
0.176360
0.185862
0.186547
0.187962
0.191873
0.184090
0.203280
0.170749
0.198833
0.189234
0.207649
0.205776
0.203946
0.189331
0.212674
0.195572
0.227915
0.212722
0.217723
0.227289
0.218537
0.194340
0.207810
0.216422
0.206839
0.206421
0.227626
0.201990
0.222052
0.200016
0.215268
0.227766
0.218854
0.221289
0.224494
0.223714
0.199876
0.208059
0.225778
0.214503
0.216049
0.220054
0.223546
0.210466
0.233541
0.217954
0.206298
0.224898
0.211674
0.224961
0.224675
0.219978
0.217454
0.222989
0.213117
0.221201
0.226566
0.212304
0.215609
0.213473
0.225313
0.232584
0.215585
0.225928
0.209269
0.219704
0.214981
0.215610
0.238004
0.207552
0.219928
0.232169
0.229671
0.224143
0.219628
0.225770
0.222690
0.216135
0.225181
0.235551
0.239021
0.231292
0.217274
0.241268
0.219766
0.240615
0.224624
0.238915
0.211173
0.243730
0.215435
0.246158
0.231119
0.221522
0.258749
0.214159
0.225270
0.233268
0.238301
0.225751
0.230494
0.248278
0.228873
0.240807
0.245570
0.243895
0.250082
0.233113
0.209482
0.255928
0.252766
0.232513
0.252605
0.263264
0.248534
0.238639
0.242553
0.250022
0.243638
0.253969
0.264990
0.257820
0.270686
0.220076
0.280410
0.262770
0.265290
0.276414
0.282665
0.262982
0.241599
0.260291
0.257216
0.273961
0.271945
0.257577
0.264978
0.290265
0.278780
0.262163
0.266618
0.287887
0.262700
0.292576
0.288400
0.260751
0.276857
0.286066
0.286531
0.283033
0.292093
0.314333
0.295511
0.293405
0.286929
0.287359
0.292315
0.305289
0.313100
0.306720
0.298472
0.308244
0.319233
0.298764
0.306975
0.316904
0.310948
0.308887
0.300473
0.309584
0.323681
0.297360
0.310086
0.314624
0.314005
0.274789
0.340950
0.318449
0.317525
0.324542
0.314073
0.315188
0.327842
0.337698
0.301911
0.324941
0.332812
0.308546
0.323696
0.334233
0.325883
0.333999
0.335580
0.341172
0.334250
0.348450
0.342059
0.360101
0.345470
0.334642
0.321017
0.365166
0.337933
0.360879
0.345539
0.332932
0.366583
0.345942
0.369536
0.354460
0.371650
0.366164
0.370245
0.375432
0.352121
0.379578
0.375318
0.358972
0.385250
0.361178
0.372420
0.373374
0.379191
0.383498
0.364994
0.375222
0.382516
0.380003
0.382659
0.392467
0.394538
0.393785
0.391348
0.390236
0.393943
0.396972
0.409638
0.402771
0.399849
0.393380
0.409462
0.402383
0.404183
0.393544
0.412280
0.402338
0.422642
0.403323
0.404864
0.407172
0.418742
0.413531
0.401244
0.404446
0.414919
0.400620
0.421592
0.425928
0.419424
0.429232
0.422154
0.413908
0.410912
0.421402
0.426870
0.429747
0.423992
0.416574
0.411474
0.424419
0.426494
0.424482
0.419511
0.422232
0.413587
0.419141
0.431829
0.438258
0.431266
0.437409
0.427470
0.424666
0.440816
0.424691
0.428122
0.430179
0.431724
0.428100
0.422983
0.432815
0.427140
0.417871
0.423627
0.432151
0.426004
0.433956
0.439249
0.432401
0.446444
0.442198
0.441573
0.426895
0.436757
0.433219
0.435539
0.433364
0.431221
0.433121
0.434994
0.443577
0.443365
0.436757
0.442010
0.439003
0.431731
0.432132
0.451629
0.444229
0.436192
0.434286
0.443519
0.444187
0.435210
0.443367
0.441910
0.434854
0.443753
0.440922
0.436066
0.444457
0.435761
0.441169
0.441299
0.439041
0.446942
0.439704
0.435327
0.443399
0.442751
0.451631
0.428546
0.442680
0.445924
0.440346
0.445227
0.445977
0.441272
0.437253
0.446408
0.440783
0.442457
0.443789
0.441677
0.441211
0.438717
0.442088
0.444695
0.433758
0.426593
0.437977
0.430720
0.431778
0.442804
0.435541
0.436238
0.435128
0.429382
0.435311
0.427405
0.436626
0.435237
0.435885
0.427930
0.426710
0.431145
0.438731
0.430476
0.424811
0.422939
0.417868
0.425446
0.427752
0.422023
0.414494
0.417853
0.402010
0.423446
0.419512
0.421365
0.416501
0.407028
0.407131
0.415038
0.406043
0.404403
0.391878
0.414490
0.400521
0.386797
0.412860
0.392587
0.386350
0.392073
0.413288
0.394951
0.400001
0.391799
0.399775
0.388883
0.374573
0.368028
0.378644
0.384128
0.391309
0.391306
0.365998
0.372004
0.366816
0.361449
0.378150
0.367615
0.368463
0.379826
0.365805
0.359489
0.360721
0.360754
0.348244
0.347190
0.345917
0.368067
0.366855
0.363356
0.344654
0.339479
0.346412
0.338299
0.343307
0.341870
0.332243
0.342018
0.358198
0.358545
0.340412
0.332115
0.322979
0.319043
0.341544
0.340174
0.346555
0.329459
0.324830
0.327151
0.332351
0.336503
0.330977
0.323973
0.315236
0.320004
0.322109
0.323337
0.324700
0.311747
0.310442
0.303608
0.320459
0.322309
0.301030
0.302322
0.305334
0.309801
0.310937
0.306655
0.299961
0.295546
0.298855
0.308256
0.301249
0.325308
0.303312
0.287273
0.296281
0.283603
0.287702
0.280193
0.282757
0.296116
0.293117
0.274498
0.292346
0.287438
0.287762
0.271411
0.286757
0.277747
0.271055
0.284632
0.271392
0.268261
0.302275
0.281777
0.288448
0.276998
0.277036
0.275484
0.272264
0.264539
0.267904
0.281578
0.269683
0.276726
0.276049
0.266633
0.263616
0.269837
0.285010
0.276684
0.261559
0.286068
0.267919
0.260682
0.260139
0.260145
0.260513
0.271264
0.263189
0.262240
0.236981
0.278825
0.269022
0.262652
0.259296
0.250519
0.238083
0.246096
0.238665
0.258369
0.253626
0.261391
0.249192
0.255571
0.261559
0.238397
0.255908
0.256801
0.264520
0.249376
0.237425
0.254739
0.242613
0.246221
0.217311
0.253287
0.230539
0.239531
0.231989
0.243111
0.214608
0.230781
0.230601
0.229904
0.225889
0.236959
0.225819
0.236760
0.239539
0.246801
0.233900
0.224600
0.221076
0.222584
0.234175
0.243540
0.206142
0.221585
0.208548
0.217448
0.220068
0.212797
0.230660
0.225262
0.212768
0.208518
0.211735
0.211808
0.203112
0.201845
0.182795
0.202898
0.200663
0.198536
0.199171
0.192263
0.188328
0.187562
0.185200
0.182442
0.192995
0.175841
0.175133
0.176910
0.178185
0.191450
0.176142
0.175849
0.172677
0.168160
0.179154
0.166386
0.169277
0.182885
0.193024
0.166967
0.167504
0.158491
0.162975
0.159165
0.151589
0.164388
0.178217
0.156378
0.156763
0.151632
0.154033
0.147796
0.153226
0.139553
0.152131
0.168845
0.159983
0.165909
0.141997
0.153351
0.139965
0.145221
0.150456
0.154103
0.149472
0.143128
0.134701
0.145383
0.153333
0.144390
0.151892
0.137348
0.138642
0.122779
0.141181
0.133719
0.141161
0.160850
0.149577
0.132355
0.134909
0.137617
0.125222
0.142593
0.144852
0.133074
0.146504
0.126541
0.124246
0.133113
0.118138
0.133068
0.130268
0.130779
0.130453
0.137218
0.127594
0.126633
0.129419
0.129309
0.128997
0.129368
0.140111
0.125318
0.138759
0.128424
0.126274
0.124554
0.129006
0.115773
0.122164
0.126629
0.116478
0.112546
0.129578
0.122971
0.118142
0.119619
0.117757
0.119277
0.110236
0.126278
0.113938
0.103913
0.125662
0.121442
0.113107
0.120794
0.120110
0.113738
0.109182
0.119397
0.112063
0.120711
0.110414
0.118022
0.115629
0.119664
0.115971
0.109966
0.101664
0.109057
0.118759
0.107976
0.108045
0.115324
0.103437
0.107408
0.103499
0.108583
0.101622
0.102108
0.108333
0.113421
0.116277
0.099458
0.106910
0.107085
0.083381
0.112215
0.101671
0.098013
0.102768
0.100679
0.094567
0.107375
0.102388
0.097886
0.087115
0.114807
0.087668
0.091086
0.101234
0.104597
0.094602
0.097124
0.101695
0.100414
0.092064
0.104138
0.078851
0.088332
0.101381
0.090717
0.097776
0.095865
0.101616
0.108216
0.087143
0.094878
0.091738
0.097022
0.078368
0.082429
0.084626
0.078106
0.090406
0.092690
0.098987
0.096880
0.092422
0.092615
0.074292
0.077859
0.083328
0.082890
0.088275
0.085355
0.092236
0.087702
0.084264
0.075007
0.096750
0.082414
0.089532
0.085143
0.085635
0.077406
0.073776
0.083874
0.077736
0.078548
0.075749
0.077975
0.076267
0.077058
0.088481
0.079109
0.066132
0.083346
0.083386
0.082589
0.068281
0.067903
0.077105
0.064351
0.081764
0.071213
0.072924
0.082266
0.086260
0.067163
0.091554
0.074565
0.073499
0.068486
0.075414
0.053725
0.065202
0.072294
0.069462
0.068580
0.079742
0.075746
0.072766
0.075684
0.072467
0.069442
0.061735
0.080506
0.068743
0.075549
0.066331
0.059963
0.065472
0.067143
0.070938
0.067378
0.072459
0.068620
0.076573
0.074425
0.063794
0.065756
0.058160
0.063703
0.059255
0.076047
0.068656
0.063571
0.055874
0.055247
0.057268
0.063221
0.055182
0.063023
0.064084
0.062237
0.069243
0.070495
0.059857
0.068827
0.070595
0.059042
0.060221
0.062197
0.062020
0.064070
0.067551
0.056224
0.063808
0.063527
0.062613
0.059373
0.061591
0.054093
0.043517
0.053345
0.052855
0.052926
0.061566
0.055122
0.052353
0.055855
0.053805
0.048012
0.053165
0.048878
0.048495
0.067228
0.060057
0.052426
0.055020
0.053176
0.047505
0.055814
0.067598
0.064049
0.061056
0.058676
0.065303
0.049443
0.042073
0.063000
0.050940
0.052965
0.051631
0.046890
0.049983
0.051265
0.050876
0.051038
0.039510
0.037190
0.047878
0.047471
0.044045
0.054670
0.051704
0.056081
0.049790
0.050228
0.049795
0.048373
0.039971
0.051179
0.044337
0.060773
0.051871
0.040933
0.053916
0.032554
0.062521
0.051627
0.056987
0.052850
0.050805
0.044789
0.046541
0.044988
0.038705
0.039198
0.038276
0.047080
0.052513
0.041172
0.045794
0.045713
0.043684
0.041049
0.049145
0.051200
0.040747
0.046417
0.039551
0.044347
0.050312
0.045496
0.037656
0.035930
0.046608
0.046696
0.042536
0.040902
0.041304
0.038336
0.039800
0.041741
0.043713
0.037834
0.059345
0.054346
0.054578
0.042842
0.040593
0.050395
0.040729
0.052621
0.052336
0.045272
0.041194
0.043688
0.041672
0.036274
0.034390
0.035349
0.030816
0.037228
0.041883
0.031205
0.036991
0.035475
0.044834
0.036770
0.032448
0.045715
0.042940
0.046745
0.040243
0.047446
0.030066
0.025374
0.038042
0.041831
0.044937
0.042709
0.033577
0.040723
0.040066
0.038188
0.039898
0.044648
0.049649
0.044855
0.047142
0.040280
0.037003
0.035165
0.036403
0.038760
0.040848
0.030859
0.035329
0.036091
0.043064
0.033900
0.028288
0.039847
0.031833
0.040830
0.026188
0.029805
0.030427
0.031924
0.025430
0.031136
0.032782
0.030129
0.029737
0.040060
0.038557
0.024950
0.031921
0.038492
0.032037
0.027733
0.036785
0.036712
0.046139
0.035617
0.033272
0.030066
0.034835
0.029477
0.030579
0.032419
0.029767
0.036740
0.027670
0.035526
0.026466
0.037143
0.030860
0.031047
0.034478
0.026368
0.031439
0.021885
0.023847
0.030475
0.030609
0.036661
0.041749
0.036130
0.033879
0.029057
0.031294
0.027195
0.028872
0.029751
0.037518
0.037307
0.027405
0.026161
0.027126
0.031710
0.038587
0.035663
0.032791
0.024691
0.028680
0.031478
0.024074
0.036546
0.028627
0.035212
0.025214
0.033494
0.024400
0.034158
0.026086
0.022447
0.029346
0.023929
0.032797
0.024658
0.026997
0.025007
0.021553
0.019420
0.027381
0.028027
0.031294
0.035396
0.035006
0.028172
0.026704
0.024713
0.022494
0.026046
0.026396
0.025392
0.027178
0.023379
0.030689
0.034090
0.022521
0.026283
0.020389
0.018854
0.021772
0.034847
0.038976
0.030094
0.027750
0.029951
0.020263
0.021668
0.017270
0.017620
0.021019
0.018439
0.026209
0.025802
0.018450
0.026976
0.023030
0.021072
0.019645
0.016409
0.021780
0.017669
0.020756
0.022733
0.020696
0.016846
0.024389
0.027857
0.021233
0.017323
0.025074
0.022450
0.022660
0.019076
0.020685
0.019983
0.019009
0.019405
0.019005
0.026102
0.019948
0.022757
0.024197
0.013165
0.017948
0.015444
0.019896
0.022145
0.018082
0.022383
0.020436
0.021079
0.026042
0.029287
0.036692
0.054608
0.032055
0.024842
0.021776
0.018018
0.019708
0.023721
0.028359
0.023892
0.021437
0.024702
0.023653
0.019251
0.019552
0.023056
0.019797
0.016004
0.026674
0.027626
0.023594
0.015300
0.019595
0.019699
0.014355
0.016008
0.020780
0.021225
0.021582
0.022722
0.021823
0.020006
0.022781
0.021348
0.025851
0.020617
0.023874
0.023443
0.024614
0.023227
0.027826
0.023741
0.024446
0.019924
0.023626
0.025571
0.022495
0.019670
0.022642
0.016514
0.022853
0.013667
0.022199
0.021271
0.022605
0.019568
0.030460
0.024196
0.022046
0.021834
0.020989
0.018224
0.018943
0.018736
0.019120
0.018161
0.014417
0.021072
0.022563
0.024831
0.033802
0.019061
0.024843
0.020609
0.022687
0.017029
0.020132
0.018030
0.019851
0.019015
0.028478
0.019586
0.020484
0.023175
0.024751
0.016783
0.019826
0.018438
0.012993
0.014726
0.012208
0.019585
0.023143
0.024062
0.020118
0.024032
0.021328
0.012461
0.019390
0.017741
0.016468
0.021247
0.018223
0.017747
0.019438
0.019373
0.015791
0.021409
0.021260
0.017973
0.014424
0.015857
0.014355
0.020043
0.023690
0.021304
0.022045
0.019635
0.020044
0.017298
0.013426
0.013733
0.017916
0.010605
0.013937
0.023311
0.021355
0.026553
0.025144
0.020540
0.014742
0.018129
0.015868
0.011822
0.014915
0.011674
0.009389
0.017591
0.018076
0.013281
0.015189
0.016210
0.015212
0.017736
0.015745
0.009343
0.012813
0.015798
0.013116
0.016562
0.015586
0.012479
0.015565
0.016006
0.010837
0.014056
0.019896
0.023537
0.029679
0.027722
0.022589
0.019200
0.019635
0.012537
0.017638
0.018635
0.015789
0.016858
0.018014
0.023225
0.028767
0.034599
0.030616
0.028611
0.021835
0.022207
0.012373
0.014152
0.016187
0.014147
0.016831
0.018699
0.019515
0.018275
0.013349
0.013746
0.011694
0.014315
0.026826
0.022228
0.022207
0.030399
0.026291
0.022846
0.016875
0.013369
0.008348
0.010154
0.017381
0.017559
0.021217
0.024335
0.016474
0.016234
0.014432
0.013863
0.013646
0.015988
0.009252
0.011079
0.015502
0.013676
0.016200
0.011591
0.009369
0.011334
0.013497
0.019231
0.014939
0.017797
0.012559
0.012038
0.012268
0.015608
0.009097
0.012977
0.014804
0.010224
0.011667
0.013924
0.010011
0.012624
0.012253
0.015537
0.022719
0.018383
0.027054
0.013665
0.019103
0.019867
0.012038
0.011423
0.011405
0.011807
0.013691
0.016522
0.016923
0.021290
0.015851
0.024327
0.012897
0.011800
0.013247
0.010760
0.014106
0.009308
0.011164
0.019356
0.012226
0.012026
0.011710
0.012653
0.014749
0.010926
0.015119
0.014262
0.010551
0.014799
0.016136
0.025021
0.016066
0.018464
0.013696
0.015616
0.014295
0.011391
0.012828
0.013101
0.011642
0.016013
0.010277
0.011140
0.018493
0.020010
0.016765
0.014040
0.012378
0.010172
0.010878
0.010840
0.013452
0.008455
0.014303
0.019568
0.022571
0.017601
0.025514
0.015961
0.013888
0.012119
0.012437
0.008990
0.010814
0.011030
0.015434
0.009720
0.009236
0.014478
0.013867
0.015777
0.010628
0.013842
0.011607
0.015733
0.018218
0.021910
0.012072
0.015294
0.015369
0.009872
0.008038
0.014379
0.010721
0.013056
0.012854
0.017078
0.031648
0.030735
0.021344
0.017541
0.013716
0.015773
0.010801
0.009979
0.013997
0.013037
0.014225
0.011816
0.013367
0.010543
0.011637
0.016977
0.021510
0.014345
0.012284
0.010753
0.011671
0.013083
0.009798
0.014474
0.015656
0.016828
0.022472
0.016974
0.017503
0.018141
0.015606
0.015524
0.015764
0.013781
0.017498
0.021219
0.026136
0.018775
0.012099
0.012516
0.013676
0.011108
0.011033
0.011586
0.010391
0.012841
0.008616
0.007221
0.008964
0.012806
0.016152
0.007069
0.005215
0.007745
0.015569
0.016381
0.010483
0.012190
0.014627
0.010224
0.009105
0.013474
0.008486
0.011091
0.009637
0.014298
0.009204
0.012892
0.012325
0.014414
0.017801
0.029589
0.022837
0.024837
0.020936
0.018259
0.013867
0.015256
0.011501
0.012977
0.016911
0.012786
0.008416
0.015303
0.016579
0.028663
0.025498
0.012634
0.009429
0.008424
0.008562
0.009647
0.011503
0.014232
0.011121
0.014644
0.008063
0.012877
0.011186
0.007819
0.010713
0.007701
0.013756
0.011297
0.010086
0.013509
0.009088
0.014946
0.016358
0.018905
0.013373
0.013706
0.022288
0.017456
0.017979
0.013320
0.017068
0.013304
0.010320
0.014406
0.010568
0.011369
0.012733
0.009615
0.011762
0.010035
0.016748
0.023774
0.017823
0.010821
0.011723
0.009638
0.011530
0.008409
0.008632
0.011317
0.011056
0.007902
0.007734
0.013570
0.010298
0.011414
0.009931
0.013404
0.012718
0.010900
0.009515
0.011471
0.010113
0.006996
0.007614
0.010602
0.014146
0.011475
0.017470
0.018091
0.017927
0.011656
0.009748
0.014064
0.006483
0.008601
0.009403
0.013128
0.007283
0.008913
0.007738
0.006259
0.008429
0.007199
0.008483
0.012825
0.027847
0.021945
0.015002
0.011889
0.011005
0.012537
0.009903
0.010039
0.012553
0.009546
0.015400
0.018042
0.030505
0.017826
0.013417
0.010616
0.010058
0.012415
0.009267
0.011247
0.008153
0.009344
0.010584
0.013465
0.015829
0.009841
0.010231
0.010125
0.011875
0.013952
0.010504
0.006886
0.012025
0.011735
0.010535
0.011104
0.009876
0.013598
0.012256
0.009132
0.009711
0.010929
0.009510
0.010151
0.010070
0.009880
0.003596
0.011354
0.007075
0.014355
0.023039
0.016683
0.012919
0.010953
0.009991
0.015626
0.021634
0.019655
0.030140
0.011898
0.009514
0.010188
0.011027
0.019201
0.014244
0.018410
0.018888
0.007354
0.009746
0.011612
0.011014
0.010447
0.009297
0.013838
0.007682
0.015332
0.010424
0.008513
0.011283
0.008372
0.013691
0.010241
0.011061
0.007344
0.014371
0.011323
0.009333
0.012470
0.010977
0.010717
0.009952
0.010729
0.012054
0.011756
0.008042
0.008104
0.012794
0.008778
0.009964
0.009318
0.008632
0.006412
0.011802
0.009388
0.010056
0.006180
0.006905
0.007524
0.023542
0.035239
0.028305
0.013608
0.007652
0.012340
0.014300
0.014255
0.009154
0.011571
0.020499
0.041741
0.027999
0.013028
0.012632
0.007722
0.009608
0.017103
0.017407
0.012638
0.008051
0.011998
0.011998
0.012953
0.016062
0.010803
0.007719
0.009333
0.014972
0.011098
0.010137
0.007732
0.024941
0.027570
0.018492
0.013177
0.009073
0.008229
0.009469
0.009744
0.010159
0.019749
0.025678
0.014388
0.011932
0.014543
0.010615
0.014749
0.010225
0.011357
0.010135
0.010361
0.011742
0.014573
0.024662
0.019732
0.023747
0.024872
0.019474
0.019540
0.013349
0.012536
0.017865
0.032014
0.024746
0.016515
0.011607
0.013090
0.031192
0.050536
0.037309
0.021256
0.016249
0.014822
0.010105
0.013519
0.009616
0.016072
0.014601
0.029039
0.030474
0.035190
0.014495
0.007294
0.010794
0.006168
0.010936
0.012687
0.022955
0.025083
0.011186
0.009010
0.012101
0.011355
0.011488
0.008652
0.010659
0.011150
0.011969
0.009485
0.007445
0.008191
0.010481
0.008442
0.008906
0.008618
0.010480
0.010397
0.011044
0.017643
0.012267
0.013480
0.016063
0.010413
0.008974
0.012326
0.012082
0.016848
0.017823
0.035277
0.038122
0.041965
0.014227
0.013683
0.007825
0.011258
0.011545
0.005322
0.013058
0.014860
0.045134
0.035143
0.021078
0.015110
0.009834
0.010204
0.008962
0.010516
0.007485
0.015044
0.019101
0.017677
0.011797
0.010117
0.008378
0.008679
0.010183
0.009812
0.010026
0.007582
0.008860
0.010878
0.011023
0.008582
0.008415
0.007256
0.006345
0.012755
0.009237
0.010876
0.011185
0.013858
0.013491
0.009727
0.006607
0.010971
0.006345
0.006398
0.013825
0.012853
0.012937
0.014946
0.015262
0.017233
0.017949
0.014296
0.017205
0.008927
0.008515
0.007757
0.009240
0.011364
0.012900
0.008432
0.008266
0.011404
0.016286
0.032866
0.012395
0.010775
0.008878
0.007386
0.008179
0.011804
0.010197
0.007230
0.011173
0.010886
0.010231
0.007601
0.006758
0.010629
0.009586
0.008676
0.007876
0.007420
0.008213
0.016939
0.014303
0.013789
0.009449
0.007495
0.009844
0.008827
0.007112
0.008008
0.008267
0.012037
0.010564
0.008262
0.010916
0.008147
0.008309
0.012125
0.007421
0.010060
0.008130
0.014419
0.012718
0.009704
0.008099
0.008801
0.004599
0.009987
0.009087
0.009128
0.006970
0.007569
0.007838
0.007298
0.009394
0.008398
0.004954
0.020390
0.021350
0.025539
0.008343
0.008465
0.015706
0.018109
0.035911
0.025312
0.007473
0.010779
0.010246
0.011024
0.008207
0.009481
0.013806
0.032330
0.051243
0.027397
0.010859
0.009062
0.009036
0.007397
0.025049
0.068229
0.047272
0.014199
0.010284
0.008224
0.010900
0.019113
0.017379
0.049212
0.046596
0.018450
0.008562
0.012610
0.020701
0.047737
0.051885
0.016656
0.013464
0.010647
0.006445
0.009276
0.028334
0.072337
0.054561
0.020834
0.010090
0.009126
0.007137
0.011044
0.013903
0.039516
0.037643
0.016346
0.009883
0.007260
0.007645
0.007378
0.008923
0.011854
0.007949
0.004506
0.012808
0.010433
0.009346
0.007692
0.006683
0.011088
0.006912
0.008947
0.007627
0.008735
0.011405
0.008739
0.009263
0.008046
0.010417
0.012704
0.005635
0.010063
0.005066
0.009626
0.011663
0.008330
0.011806
0.008286
0.006255
0.009680
0.011984
0.012617
0.016883
0.011230
0.014080
0.012027
0.004735
0.009791
0.009339
0.013601
0.005628
0.006483
0.007048
0.010175
0.007930
0.006148
0.009243
0.012401
0.011025
0.010598
0.009955
0.009687
0.006251
0.006860
0.007915
0.009409
0.007266
0.006460
0.007831
0.009006
0.010668
0.006878
0.010058
0.010951
0.007420
0.008429
0.010887
0.018924
0.013084
0.011138
0.006323
0.012338
0.017797
0.016200
0.006919
0.008694
0.009428
0.013106
0.016398
0.019137
0.018322
0.009813
0.008271
0.011056
0.009664
0.006172
0.008144
0.009477
0.007765
0.008481
0.012910
0.007927
0.007646
0.012189
0.011513
0.008636
0.009617
0.008777
0.009981
0.014385
0.014504
0.014213
0.015466
0.008953
0.010038
0.007395
0.008676
0.008190
0.012860
0.014323
0.008408
0.008473
0.010069
0.008536
0.010641
0.010076
0.008219
0.012993
0.006940
0.011535
0.007365
0.021341
0.014077
0.019331
0.009803
0.010888
0.043599
0.039704
0.029361
0.020905
0.007815
0.010004
0.006789
0.015925
0.048257
0.054787
0.010499
0.012045
0.005796
0.003138
0.010166
0.010014
0.015922
0.013009
0.024693
0.014307
0.013905
0.011200
0.009121
0.007241
0.010734
0.007755
0.011692
0.007896
0.004960
0.008455
0.009467
0.007511
0.009854
0.006726
0.010829
0.007122
0.025532
0.023231
0.010492
0.011262
0.007379
0.008332
0.012972
0.021317
0.037592
0.006200
0.008631
0.008630
0.003726
0.008751
0.006835
0.008384
0.012806
0.012861
0.009479
0.010709
0.009559
0.005814
0.006995
0.010399
0.006938
0.009884
0.009464
0.012675
0.007173
0.006388
0.007118
0.007683
0.011902
0.011907
0.007122
0.007563
0.008161
0.013343
0.009504
0.009726
0.009292
0.008153
0.011104
0.008308
0.008479
0.009237
0.011244
0.017992
0.011515
0.009797
0.009731
0.008233
0.008329
0.008528
0.007390
0.006635
0.006180
0.004138
0.014877
0.015185
0.008334
0.010004
0.006697
0.010238
0.011462
0.009617
0.006890
0.010683
0.020208
0.016810
0.014716
0.021670
0.012979
0.009356
0.006979
0.008146
0.010754
0.011445
0.015519
0.051575
0.040732
0.008047
0.005885
0.009616
0.009392
0.008784
0.008006
0.010023
0.006358
0.011511
0.009414
0.012048
0.008482
0.009784
0.015572
0.009172
0.007802
0.008010
0.007265
0.008181
0.004576
0.008068
0.005845
0.014528
0.021045
0.015868
0.006515
0.003756
0.008834
0.007745
0.010876
0.011180
0.006531
0.012234
0.008421
0.005259
0.008045
0.005318
0.013480
0.020023
0.020336
0.016961
0.012273
0.010295
0.008581
0.018173
0.028924
0.023003
0.013251
0.006199
0.010068
0.004926
0.015997
0.047062
0.044490
0.007575
0.006123
0.009987
0.035542
0.087800
0.053491
0.011927
0.005461
0.009953
0.008571
0.006524
0.023432
0.049064
0.027773
0.009553
0.008695
0.007999
0.008365
0.006222
0.005855
0.007181
0.011805
0.006727
0.004746
0.007909
0.008841
0.010919
0.008885
0.011424
0.006754
0.006675
0.007747
0.013686
0.018439
0.027107
0.015282
0.013793
0.010234
0.011550
0.017083
0.011135
0.014972
0.012470
0.012873
0.010496
0.007635
0.010240
0.010116
0.015510
0.022034
0.009404
0.011373
0.009706
0.007779
0.009799
0.014447
0.007460
0.006005
0.006956
0.007616
0.007278
0.005336
0.010361
0.015731
0.008061
0.010899
0.015799
0.008953
0.009914
0.012526
0.014480
0.004571
0.005806
0.008393
0.010496
0.009222
0.013091
0.009802
0.023281
0.019281
0.011929
0.005775
0.007899
0.008052
0.014005
0.012483
0.013440
0.013095
0.006111
0.005066
0.007308
0.006035
0.010212
0.009048
0.015234
0.027189
0.032886
0.014343
0.011172
0.006777
0.016298
0.027412
0.035455
0.031891
0.013964
0.005419
0.007159
0.010912
0.010334
0.006653
0.009978
0.012143
0.014142
0.005668
0.016056
0.013883
0.010301
0.008536
0.011503
0.025099
0.049132
0.041831
0.027103
0.016114
0.007410
0.009064
0.010759
0.011904
0.008576
0.011628
0.018474
0.023804
0.015925
0.019020
0.008679
0.006894
0.014776
0.008374
0.005943
0.014904
0.013840
0.022571
0.020679
0.013009
0.019858
0.015762
0.009503
0.009185
0.011115
0.013251
0.012066
0.015006
0.019405
0.017029
0.016380
0.012177
0.007490
0.007213
0.008789
0.012498
0.011473
0.016956
0.009394
0.008224
0.008334
0.010662
0.006318
0.005361
0.005248
0.009094
0.007638
0.011757
0.006587
0.008008
0.005450
0.006218
0.008921
0.008717
0.004341
0.009385
0.007727
0.009698
0.010498
0.013175
0.008617
0.008824
0.005916
0.008898
0.006435
0.021590
0.040496
0.019442
0.006373
0.009256
0.014001
0.056753
0.024288
0.009254
0.008321
0.010541
0.030495
0.074789
0.021251
0.008080
0.007083
0.007869
0.015904
0.029227
0.050145
0.030893
0.008866
0.008397
0.008569
0.022552
0.059712
0.036248
0.012467
0.005927
0.006565
0.010993
0.010174
0.007638
0.014886
0.023523
0.006991
0.010317
0.005585
0.008433
0.004779
0.009159
0.009487
0.009737
0.017422
0.029986
0.022734
0.016548
0.010476
0.006418
0.009283
0.013091
0.007331
0.016308
0.019434
0.011100
0.009631
0.012337
0.012138
0.007563
0.008798
0.009448
0.018593
0.023334
0.020622
0.009366
0.007075
0.007866
0.003317
0.009648
0.010667
0.010082
0.010160
0.010188
0.020740
0.016351
0.010267
0.013791
0.011227
0.019798
0.008973
0.014466
0.007077
0.006833
0.005881
0.011040
0.007703
0.007204
0.008369
0.009414
0.008317
0.007125
0.008906
0.008003
0.007311
0.005019
0.005947
0.007734
0.025029
0.025328
0.010724
0.006856
0.008668
0.010320
0.007192
0.006779
0.009018
0.008512
0.011115
0.011548
0.009850
0.007440
0.006664
0.004649
0.006035
0.006983
0.009674
0.009466
0.010095
0.007267
0.010307
0.010423
0.008735
0.006646
0.010796
0.005610
0.005042
0.008188
0.010072
0.012779
0.009829
0.013001
0.012144
0.007679
0.016502
0.006837
0.006623
0.005124
0.009357
0.006740
0.005942
0.006147
0.009231
0.012599
0.013389
0.007259
0.010530
0.010629
0.008218
0.012854
0.007217
0.010902
0.008928
0.008868
0.007896
0.007378
0.006117
0.009143
0.010039
0.009529
0.007429
0.007298
0.008777
0.007368
0.013024
0.008947
0.006771
0.005290
0.009501
0.006059
0.009192
0.008626
0.004156
0.009044
0.012780
0.007916
0.008825
0.007672
0.005913
0.005743
0.008865
0.008587
0.015524
0.015072
0.016309
0.007381
0.009138
0.006023
0.007604
0.007322
0.008336
0.010939
0.007937
0.007600
0.007411
0.010819
0.014688
0.008086
0.013388
0.006933
0.006559
0.025917
0.030321
0.038259
0.010618
0.005024
0.004326
0.008518
0.011581
0.019276
0.022548
0.023706
0.008350
0.008968
0.005910
0.007235
0.013869
0.023617
0.024952
0.020540
0.014662
0.014034
0.007126
0.008173
0.007809
0.013176
0.023901
0.018597
0.014774
0.016820
0.010387
0.008832
0.015018
0.026156
0.038427
0.034108
0.016524
0.007865
0.003971
0.010100
0.008537
0.010947
0.008348
0.008040
0.007187
0.006808
0.007149
0.006480
0.015614
0.025529
0.020232
0.009672
0.008394
0.008640
0.007342
0.005138
0.008560
0.009044
0.006500
0.005786
0.007482
0.007282
0.009095
0.008583
0.005351
0.005645
0.006911
0.009956
0.006196
0.006356
0.012118
0.033318
0.012058
0.011304
0.005933
0.011842
0.008416
0.020867
0.015413
0.007672
0.010536
0.019624
0.011520
0.005691
0.008838
0.005976
0.007353
0.020009
0.075822
0.062364
0.014775
0.008685
0.004994
0.013777
0.032617
0.029528
0.009854
0.009646
0.023895
0.025104
0.015566
0.007922
0.007929
0.008489
0.024925
0.054042
0.020704
0.008823
0.006044
0.007173
0.006579
0.024026
0.080045
0.089293
0.091849
0.044642
0.018969
0.012171
0.100695
0.146612
0.061841
0.009473
0.007013
0.025489
0.027404
0.027476
0.029204
0.026441
0.024803
0.036359
0.025138
0.028537
0.017091
0.025203
0.027888
0.016653
0.020013
0.024744
0.020078
0.018359
0.011839
0.008446
0.015187
0.022838
0.027848
0.005519
0.005688
0.008140
0.012876
0.011545
0.011752
0.005950
0.005984
0.006052
0.008436
0.007767
0.008235
0.004460
0.006950
0.008564
0.003358
0.007087
0.007395
0.010435
0.007605
0.009442
0.008634
0.011558
0.009171
0.009671
0.007943
0.005291
0.010038
0.009913
0.015268
0.017033
0.010535
0.007266
0.015207
0.031656
0.062688
0.039761
0.010378
0.009174
0.008521
0.010005
0.017267
0.022566
0.042465
0.043858
0.018927
0.018101
0.010134
0.006839
0.011285
0.017702
0.038864
0.056635
0.035026
0.016528
0.004594
0.010499
0.022003
0.026356
0.013107
0.018681
0.010097
0.014510
0.009782
0.010376
0.009502
0.009799
0.010471
0.011286
0.007753
0.008649
0.012219
0.004779
0.008716
0.004597
0.007925
0.008300
0.007141
0.007729
0.003830
0.008122
0.011449
0.009434
0.009724
0.006464
0.006747
0.004847
0.011303
0.008688
0.006543
0.015220
0.017379
0.015599
0.010264
0.005734
0.008849
0.008533
0.007537
0.008441
0.008779
0.008548
0.008692
0.008767
0.008678
0.007674
0.007422
0.008035
0.008054
0.021777
0.014407
0.005829
0.007295
0.005921
0.006539
0.009462
0.003313
0.006182
0.009767
0.007991
0.010423
0.008246
0.009420
0.014016
0.007266
0.006494
0.004521
0.010995
0.005762
0.009704
0.013949
0.015430
0.019464
0.006944
0.009079
0.008204
0.008361
0.006177
0.007077
0.007171
0.006653
0.007278
0.006824
0.006751
0.012213
0.007112
0.004743
0.007593
0.009348
0.008907
0.012167
0.011771
0.013954
0.023151
0.005933
0.014347
0.006499
0.005091
0.008846
0.013193
0.021238
0.033251
0.030153
0.019304
0.008000
0.004483
0.007075
0.027390
0.057885
0.071017
0.071720
0.041164
0.012240
0.029822
0.087907
0.074147
0.030757
0.016732
0.010545
0.018099
0.038399
0.016381
0.005881
0.014349
0.014749
0.025308
0.033761
0.024772
0.023735
0.009167
0.006721
0.004074
0.006389
0.046808
0.064553
0.041134
0.012757
0.014436
0.019833
0.007719
0.008215
0.007758
0.015182
0.028062
0.030170
0.020515
0.025460
0.018116
0.009101
0.006567
0.007569
0.007778
0.014543
0.032765
0.047060
0.029747
0.015975
0.018704
0.012861
0.006001
0.007331
0.009564
0.007085
0.008723
0.005838
0.011630
0.015919
0.015831
0.007415
0.007163
0.007775
0.004019
0.008428
0.007293
0.009125
0.004681
0.008580
0.005778
0.005574
0.004940
0.006089
0.010997
0.006070
0.007594
0.007860
0.005489
0.008852
0.015347
0.026638
0.019244
0.007778
0.009480
0.003746
0.002513
0.008636
0.009945
0.014853
0.017232
0.011806
0.007867
0.004248
0.008588
0.006665
0.003988
0.004923
0.007391
0.011839
0.012150
0.004344
0.005723
0.005567
0.005751
0.008493
0.004222
0.007813
0.007709
0.005593
0.009807
0.005718
0.008080
0.007633
0.006845
0.010623
0.007314
0.011108
0.012120
0.020464
0.016319
0.017940
0.017406
0.014279
0.006744
0.006960
0.008154
0.011777
0.009775
0.023920
0.029964
0.011314
0.004236
0.007525
0.010229


==> data/dummy_sim_without_hist_equal/loss_curve_bz_2048_lr_0.001_agent_8.csv <==
0.943340
0.933399
0.904579
0.888432
0.875602
0.844470
0.820402
0.805659
0.795913
0.772696
0.753760
0.739385
0.718681
0.699545
0.690827
0.669318
0.658609
0.642272
0.628174
0.609295
0.600487
0.588469
0.578899
0.567243
0.556141
0.547933
0.532625
0.523738
0.512937
0.502310
0.490993
0.483896
0.474407
0.464785
0.454310
0.447994
0.436975
0.430566
0.426179
0.418257
0.414209
0.409915
0.406005
0.398633
0.393854
0.389170
0.383030
0.378866
0.374250
0.371385
0.363797
0.362038
0.357481
0.353676
0.349940
0.346985
0.345149
0.338608
0.336318
0.331367
0.328304
0.327715
0.324978
0.322230
0.320431
0.315664
0.317325
0.315111
0.313380
0.311501
0.311885
0.312864
0.312541
0.310734
0.309612
0.306742
0.304718
0.304513
0.301104
0.301980
0.299984
0.297907
0.298723
0.294622
0.292504
0.293516
0.289776
0.290782
0.286610
0.288391
0.285144
0.283972
0.280166
0.280877
0.281247
0.276967
0.276846
0.279742
0.276718
0.274601
0.278353
0.273994
0.275802
0.277277
0.273997
0.275766
0.276333
0.273328
0.271508
0.269807
0.272751
0.271740
0.269579
0.269521
0.271008
0.269297
0.266725
0.272801
0.270580
0.269398
0.264118
0.265973
0.266107
0.262533
0.265931
0.265422
0.268259
0.264961
0.262174
0.262843
0.262737
0.260271
0.260712
0.261213
0.260850
0.258082
0.254814
0.258786
0.257679
0.255292
0.256178
0.256014
0.254614
0.258613
0.254248
0.256737
0.259787
0.258455
0.254873
0.252288
0.253034
0.254160
0.250158
0.253083
0.251950
0.250082
0.247124
0.247442
0.249160
0.250088
0.247774
0.245890
0.246392
0.245019
0.248098
0.252720
0.244581
0.245450
0.244235
0.238901
0.241188
0.243072
0.243629
0.244074
0.243315
0.241152
0.238473
0.238545
0.240165
0.240469
0.239990
0.237660
0.240546
0.239473
0.237543
0.236710
0.234447
0.228585
0.238314
0.233347
0.239042
0.237869
0.237884
0.234140
0.231755
0.230523
0.235701
0.233957
0.234145
0.231278
0.233747
0.233652
0.228916
0.231587
0.230852
0.230083
0.229096
0.233554
0.232768
0.226518
0.231181
0.229050
0.221908
0.223828
0.225541
0.222455
0.225084
0.223625
0.228865
0.225616
0.220513
0.223118
0.225344
0.223638
0.222067
0.221825
0.220102
0.223899
0.222703
0.221805
0.218394
0.219521
0.217400
0.221348
0.221452
0.216343
0.214776
0.220110
0.221055
0.212048
0.212194
0.214386
0.214476
0.220057
0.214189
0.215410
0.213008
0.218037
0.212579
0.213668
0.212151
0.214292
0.210876
0.210241
0.205292
0.209279
0.212364
0.211988
0.209924
0.206289
0.205693
0.206520
0.211228
0.212279
0.209838
0.209948
0.206625
0.207330
0.208154
0.209264
0.209335
0.213353
0.210434
0.204781
0.200040
0.207934
0.209661
0.201152
0.202581
0.203527
0.201907
0.199340
0.202346
0.195228
0.203804
0.193931
0.200803
0.202675
0.200261
0.201692
0.198109
0.201120
0.195715
0.195550
0.194768
0.197975
0.199157
0.197209
0.193381
0.196720
0.192246
0.194985
0.198800
0.194300
0.188259
0.191956
0.189711
0.192902
0.193128
0.192574
0.191798
0.186630
0.192910
0.196682
0.195332
0.192821
0.189409
0.193326
0.190972
0.190823
0.184807
0.186787
0.185232
0.186953
0.187565
0.185727
0.188402
0.188844
0.184816
0.183734
0.185489
0.185955
0.181046
0.178446
0.189244
0.181795
0.181583
0.188842
0.185822
0.182145
0.180760
0.184991
0.185125
0.181310
0.185899
0.181161
0.181699
0.182854
0.179045
0.178765
0.182112
0.178204
0.182562
0.176269
0.178447
0.177950
0.172842
0.175597
0.171468
0.179711
0.177166
0.176678
0.169804
0.174817
0.173408
0.181462
0.181023
0.177930
0.177146
0.174873
0.171599
0.169674
0.171530
0.170721
0.167063
0.166928
0.173834
0.170718
0.168814
0.176834
0.169775
0.174303
0.167847
0.169951
0.160518
0.175199
0.159961
0.164928
0.165381
0.171074
0.170948
0.167387
0.170479
0.166001
0.170268
0.167998
0.163649
0.163412
0.155938
0.170294
0.164218
0.159980
0.163599
0.162299
0.160825
0.159716
0.160915
0.158934
0.159886
0.163703
0.162805
0.158289
0.162619
0.164418
0.164824
0.155603
0.159108
0.157416
0.156867
0.160463
0.165663
0.160882
0.156972
0.161773
0.158738
0.154840
0.157659
0.156520
0.154272
0.160338
0.162904
0.152563
0.154242
0.149746
0.153069
0.152967
0.149346
0.157641
0.155733
0.157202
0.150712
0.155812
0.149599
0.157598
0.155270
0.156321
0.148294
0.147364
0.147655
0.157933
0.150559
0.145156
0.146584
0.148213
0.148279
0.150101
0.145413
0.147209
0.151298
0.148368
0.152149
0.148056
0.147960
0.149945
0.149963
0.146119
0.144765
0.153009
0.138643
0.143658
0.143610
0.142083
0.145860
0.146183
0.143179
0.155605
0.143518
0.145304
0.140222
0.137919
0.147005
0.140558
0.145910
0.138794
0.141587
0.141308
0.140852
0.142070
0.140652
0.140532
0.141834
0.132873
0.138188
0.141528
0.143108
0.148583
0.140315
0.137788
0.134497
0.141390
0.138557
0.137799
0.136396
0.133209
0.136453
0.140361
0.135838
0.137371
0.133493
0.139925
0.138340
0.140474
0.134568
0.137085
0.137256
0.133581
0.134955
0.131969
0.140768
0.133513
0.138446
0.135838
0.134681
0.141757
0.131291
0.137905
0.136200
0.130322
0.127554
0.133243
0.136071
0.129358
0.133058
0.133950
0.137465
0.132012
0.132642
0.129208
0.132097
0.135093
0.127094
0.129792
0.134900
0.128214
0.132149
0.125668
0.129504
0.130019
0.130742
0.128494
0.132458
0.129197
0.129456
0.131411
0.133556
0.130035
0.125194
0.128330
0.132771
0.129108
0.127161
0.127684
0.128754
0.125318
0.126749
0.132449
0.125027
0.126226
0.126033
0.133263
0.125017
0.129608
0.125301
0.122207
0.121987
0.124154
0.123644
0.117383
0.123253
0.120197
0.125543
0.128096
0.121979
0.121842
0.118321
0.125690
0.120878
0.122884
0.117773
0.121119
0.120937
0.119941
0.122395
0.121091
0.124579
0.116515
0.116471
0.124284
0.116973
0.119515
0.121352
0.117694
0.116676
0.119060
0.127527
0.127842
0.117747
0.115264
0.120032
0.124529
0.121300
0.121508
0.113306
0.113528
0.120549
0.116380
0.112872
0.112007
0.116043
0.115979
0.110378
0.118488
0.116499
0.115078
0.112126
0.115756
0.116115
0.116083
0.119860
0.120029
0.114465
0.113308
0.120272
0.113378
0.112810
0.109204
0.115734
0.114156
0.108338
0.115934
0.113374
0.111703
0.108587
0.116397
0.117715
0.112649
0.112572
0.112998
0.112371
0.109810
0.109922
0.112177
0.104640
0.111741
0.109297
0.111230
0.117377
0.110686
0.104328
0.105318
0.098955
0.090615
0.084941
0.081059
0.081414
0.079317
0.076014
0.073589
0.075221
0.074758
0.071259
0.069588
0.072099
0.072267
0.068964
0.070910
0.074033
0.070287
0.072435
0.071887
0.076981
0.070970
0.070405
0.070450
0.064989
0.068847
0.068973
0.076922
0.071185
0.075741
0.075009
0.074980
0.071138
0.063432
0.057307
0.056378
0.056501
0.055937
0.055316
0.051090
0.054345
0.053638
0.052726
0.049877
0.051140
0.051919
0.050961
0.048393
0.047254
0.056389
0.054119
0.050124
0.050686
0.056413
0.048050
0.051383
0.050305
0.049518
0.043280
0.042560
0.051048
0.053918
0.044692
0.054516
0.049950
0.050432
0.047370
0.048786
0.050377
0.053498
0.044647
0.047256
0.046025
0.047419
0.051888
0.046781
0.050108
0.041383
0.047764
0.045321
0.048386
0.044909
0.046390
0.042398
0.046587
0.044658
0.049236
0.044848
0.044100
0.044087
0.042609
0.041857
0.044146
0.044046
0.045453
0.043012
0.046654
0.044002
0.048091
0.043533
0.046068
0.037862
0.038472
0.039555
0.037988
0.042905
0.046925
0.044281
0.044887
0.039819
0.040366
0.037054
0.039959
0.036257
0.036836
0.037843
0.041468
0.038155
0.042943
0.038571
0.037108
0.035312
0.036414
0.041670
0.036063
0.033607
0.037527
0.033385
0.039878
0.035456
0.037834
0.030447
0.037594
0.039412
0.040506
0.035571
0.038423
0.040219
0.036889
0.037669
0.032458
0.033480
0.031737
0.033997
0.034417
0.034401
0.030600
0.036063
0.039106
0.031429
0.036934
0.037049
0.032006
0.036740
0.036622
0.039700
0.039535
0.032136
0.034460
0.034960
0.036743
0.036592
0.034880
0.028870
0.035744
0.031293
0.033204
0.031803
0.036037
0.031518
0.034520
0.031418
0.028817
0.033200
0.031814
0.034318
0.032992
0.030322
0.031598
0.033263
0.030000
0.029462
0.034159
0.036668
0.032274
0.035300
0.029013
0.027700
0.031393
0.030082
0.029917
0.028583
0.029835
0.028477
0.029585
0.030130
0.030702
0.024469
0.031817
0.029258
0.033696
0.032395
0.031092
0.032029
0.031511
0.033860
0.031301
0.032518
0.031919
0.028700
0.027295
0.027253
0.029045
0.029639
0.023893
0.033913
0.026235
0.029536
0.030446
0.028043
0.026114
0.033653
0.029061
0.026563
0.028980
0.024402
0.028755
0.030683
0.030602
0.025491
0.024718
0.030429
0.029222
0.030324
0.028893
0.026314
0.030810
0.027012
0.031958
0.025574
0.030148
0.024768
0.032488
0.030477
0.027870
0.031622
0.027033
0.032262
0.026976
0.023839
0.030073
0.030705
0.028019
0.022273
0.031264
0.026068
0.022726
0.027882
0.022603
0.028447
0.023795
0.029690
0.025654
0.028278
0.026839
0.030832
0.027571
0.024841
0.022204
0.028552
0.027919
0.026592
0.027861
0.023969
0.030966
0.028377
0.026373
0.024503
0.028261
0.023778
0.024240
0.023593
0.027370
0.022815
0.029950
0.024100
0.026519
0.024696
0.029147
0.030334
0.029158
0.021854
0.030287
0.031659
0.021840
0.033385
0.023646
0.024227
0.028152
0.026775
0.033913
0.029981
0.027271
0.031358
0.032467
0.030491
0.032461
0.031128
0.031059
0.029042
0.025663
0.029648
0.024385
0.025061
0.030288
0.026875
0.026932
0.027476
0.025471
0.028851
0.028686
0.022829
0.027955
0.029933
0.029892
0.028543
0.021918
0.025811
0.021948
0.029147
0.023835
0.026412
0.026365
0.030344
0.025699
0.031533
0.024952
0.026916
0.029510
0.028805
0.024168
0.032066
0.026057
0.027430
0.022162
0.029235
0.025979
0.031162
0.023976
0.028510
0.028570
0.026500
0.027045
0.029069
0.028490
0.024485
0.023074
0.027707
0.022347
0.026952
0.024311
0.026896
0.022972
0.023544
0.026798
0.024821
0.024737
0.024141
0.031967
0.028721
0.022117
0.027300
0.024593
0.025287
0.019952
0.025281
0.023255
0.022504
0.027207
0.025917
0.024465
0.023719
0.025096
0.019730
0.020381
0.032331
0.023042
0.024279
0.022221
0.026318
0.022242
0.030109
0.024833
0.027529
0.029493
0.027430
0.025393
0.026076
0.026588
0.020703
0.027978
0.024661
0.026620
0.024076
0.027155
0.026541
0.026525
0.031810
0.024479
0.021124
0.022421
0.025835
0.021133
0.027005
0.028415
0.027624
0.026320
0.027017
0.025665
0.026287
0.027486
0.027549
0.023613
0.026208
0.020208
0.024817
0.022797
0.029477
0.020100
0.024068
0.023391
0.031376
0.024090
0.025331
0.022007
0.019980
0.030672
0.017303
0.028621
0.022568
0.024504
0.025883
0.023844
0.025839
0.023820
0.026487
0.023186
0.031795
0.023049
0.027169
0.027677
0.021059
0.028382
0.029046
0.025695
0.025617
0.021624
0.024915
0.030296
0.018273
0.026937
0.025518
0.016135
0.022787
0.021497
0.024196
0.030830
0.026786
0.027391
0.025473
0.030030
0.024736
0.024689
0.033987
0.026716
0.020687
0.025964
0.019944
0.023307
0.019906
0.025266
0.024650
0.033965
0.027931
0.023807
0.021755
0.023848
0.025868
0.023804
0.023132
0.017701
0.023096
0.017656
0.028433
0.023724
0.024319
0.023077
0.027041
0.030413
0.019014
0.020265
0.028995
0.028268
0.026961
0.025582
0.026197
0.023537
0.025590
0.022810
0.020205
0.025473
0.024798
0.019504
0.023459
0.028175
0.022782
0.022090
0.023418
0.020061
0.029368
0.022026
0.026001
0.022657
0.021273
0.029413
0.020017
0.026593
0.020597
0.028039
0.019160
0.021258
0.019858
0.023311
0.020599
0.022493
0.021164
0.026528
0.017091
0.023183
0.019082
0.025832
0.020369
0.021056
0.023820
0.020393
0.023763
0.020347
0.024407
0.023024
0.030438
0.020954
0.023682
0.021633
0.025031
0.019579
0.019606
0.017634
0.027622
0.020186
0.028280
0.022185
0.030931
0.023572
0.020851
0.022207
0.019471
0.016057
0.023486
0.020774
0.016045
0.023479
0.024131
0.023408
0.025510
0.018711
0.024787
0.022065
0.024044
0.028839
0.016634
0.022052
0.017298
0.025367
0.019967
0.024679
0.019968
0.025351
0.021236
0.021270
0.027310
0.023307
0.019855
0.026619
0.023234
0.019810
0.018486
0.021122
0.022585
0.017051
0.025203
0.025861
0.027916
0.025854
0.023161
0.021804
0.018409
0.025787
0.021776
0.022351
0.022374
0.025102
0.028482
0.026454
0.029776
0.027109
0.025061
0.024349
0.025041
0.025040
0.029118
0.018280
0.020930
0.020248
0.027092
0.017487
0.028385
0.020226
0.029705
0.023570
0.020872
0.020875
0.023511
0.027623
0.018788
0.024229
0.018782
0.024892
0.024862
0.026227
0.018054
0.020730
0.026269
0.019404
0.021454
0.019390
0.025533
0.020740
0.013903
0.017236
0.023514
0.016627
0.026100
0.020061
0.022067
0.023372
0.019275
0.018576
0.021309
0.024747
0.018598
0.015815
0.021282
0.019268
0.028769
0.025339
0.023980
0.018540
0.021953
0.020540
0.019868
0.026684
0.025913
0.028695
0.015083
0.017750
0.029324
0.020496
0.033484
0.022496
0.021783
0.022461
0.022472
0.024536
0.020460
0.021735
0.025161
0.021718
0.032630
0.023101
0.019720
0.021756
0.026503
0.027870
0.027138
0.019699
0.019697
0.025765
0.029211
0.024446
0.021616
0.025755
0.027825
0.027084
0.022946
0.027122
0.034618
0.019581
0.028463
0.020913
0.026342
0.018913
0.023643
0.020893
0.024371
0.020882
0.020923
0.025597
0.024942
0.022245
0.024932
0.024979
0.030397
0.028357
0.030470
0.033790
0.022155
0.024212
0.028350
0.022195
0.023529
0.024222
0.024950
0.020752
0.035892
0.022870
0.028308
0.024838
0.026864
0.018721
0.022775
0.024850
0.021367
0.019306
0.027535
0.021438
0.022820
0.024130
0.024110
0.021338
0.030937
0.022074
0.020694
0.024101
0.026883
0.019942
0.022022
0.024710
0.021281
0.025436
0.019934
0.019905
0.026778
0.021305
0.017832
0.023312
0.028132
0.023277
0.026751
0.025368
0.021239
0.020536
0.024666
0.030186
0.028745
0.024615
0.023247
0.025323
0.027395
0.020514
0.025309
0.025955
0.020478
0.019786
0.020499
0.022540
0.024618
0.014282
0.029420
0.028024
0.031471
0.023142
0.019053
0.027297
0.021794
0.018395
0.024558
0.023865
0.021716
0.020375
0.021778
0.017622
0.025184
0.020368
0.024506
0.025178
0.023790
0.023780
0.029283
0.018997
0.025842
0.020308
0.025818
0.028518
0.022342
0.018936
0.025111
0.018860
0.027140
0.023071
0.019558
0.026486
0.029902
0.025047
0.021582
0.022326
0.024404
0.029927
0.020896
0.025718
0.029168
0.033991
0.024993
0.027089
0.026456
0.017496
0.034679
0.025677
0.024300
0.026405
0.026393
0.023653
0.030615
0.024300
0.023609
0.026368
0.025645
0.020155
0.027036
0.026343
0.024288
0.024290
0.020143
0.029075
0.024263
0.029037
0.028413
0.031090
0.022173
0.024945
0.024234
0.020068
0.024919
0.024913
0.019372
0.022135
0.020712
0.024215
0.031159
0.031722
0.026913
0.025525
0.022097
0.023450
0.023454
0.022791
0.025557
0.021383
0.024215
0.022743
0.017953
0.022756
0.027569
0.028282
0.024119
0.031727
0.031635
0.024124
0.022751
0.028933
0.025472
0.027555
0.026837
0.029648
0.019934
0.027522
0.026852
0.030337
0.029612
0.024761
0.022673
0.022704
0.029617
0.029623
0.021260
0.024041
0.022699
0.031618
0.021947
0.019892
0.030320
0.021958
0.030233
0.024718
0.026754
0.031608
0.028861
0.024694
0.022665
0.023265
0.030248
0.023294
0.021891
0.025997
0.027427
0.028098
0.026046
0.028789
0.023983
0.025340
0.022542
0.026698
0.021868
0.026050
0.026741
0.028786
0.028072
0.027363
0.026007
0.031579
0.024631
0.026679
0.026697
0.026020
0.032172
0.023899
0.019774
0.028056
0.029401
0.025283
0.026686
0.023167
0.031447
0.023853
0.027998
0.019006
0.027319
0.023869
0.028721
0.029390
0.024591
0.017625
0.025267
0.028003
0.026594
0.026573
0.028669
0.028018
0.020452
0.023122
0.021059
0.026580
0.025916
0.030029
0.022421
0.032801
0.028631
0.030038
0.025842
0.034925
0.031449
0.029332
0.023088
0.025841
0.032798
0.030023
0.027267
0.038308
0.032742
0.029992
0.033455
0.030698
0.030689
0.034125
0.028590
0.030006
0.034122
0.033454
0.025835
0.033431
0.036926
0.027169
0.030655
0.029256
0.030650
0.027216
0.024411
0.029958
0.031309
0.029278
0.028557
0.028547
0.029940
0.023728
0.029239
0.027147
0.026465
0.030623
0.021596
0.029226
0.033384
0.034756
0.025052
0.036880
0.028543
0.027823
0.032011
0.023608
0.031286
0.029887
0.029220
0.026416
0.038175
0.029883
0.028516
0.028486
0.036110
0.031286
0.027116
0.034025
0.029847
0.027799
0.023627
0.037510
0.032636
0.036821
0.030593
0.034044
0.035424
0.038162
0.028482
0.033999
0.041616
0.036801
0.036058
0.027781
0.030508
0.031223
0.030523
0.032634
0.031245
0.029149
0.027061
0.024970
0.027736
0.033982
0.029819
0.032607
0.031218
0.027738
0.031191
0.026337
0.039507
0.040231
0.031848
0.033273
0.036763
0.026320
0.027057
0.033272
0.031156
0.034639
0.030460
0.031156
0.023508
0.022093
0.038805
0.024922
0.026998
0.032513
0.030492
0.030434
0.031202
0.033184
0.032540
0.034596
0.035325
0.044395
0.031813
0.026970
0.035318
0.042249
0.026979
0.027629
0.029050
0.038029
0.036682
0.031817
0.028339
0.032517
0.027612
0.041555
0.033870
0.032463
0.032481
0.037425
0.029004
0.032458
0.031101
0.039444
0.035243
0.028989
0.033193
0.042909
0.036658
0.031033
0.049178
0.038751
0.029658
0.025531
0.034554
0.035240
0.044959
0.032504
0.033860
0.045707
0.033204
0.038690
0.028958
0.038044
0.033165
0.028980
0.030367
0.031749
0.035896
0.033801
0.024089
0.035215
0.035916
0.035917
0.033153
0.029631
0.026849
0.026848
0.047733
0.043563
0.039367
0.041403
0.040771
0.033070
0.030325
0.039369
0.040782
0.031014
0.035187
0.049098
0.039375
0.035907
0.033118
0.034544
0.037980
0.026136
0.028245
0.040740
0.029608
0.035863
0.042128
0.038636
0.040060
0.035161
0.033103
0.036585
0.038654
0.040725
0.050458
0.042111
0.042099
0.037945
0.050424
0.046327
0.044912
0.038018
0.041412
0.047697
0.044953
0.049737
0.049781
0.038646
0.041435
0.049778
0.045579
0.043499
0.037189
0.040032
0.039306
0.046971
0.046914
0.051873
0.042133
0.052565
0.046248
0.044891
0.049743
0.041398
0.053275
0.063697
0.054634
0.045600
0.052530
0.056083
0.047648
0.056722
0.060844
0.059438
0.060237
0.051857
0.048370
0.054687
0.064993
0.066402
0.058782
0.057397
0.055318
0.043481
0.053984
0.046971
0.056004
0.058700
0.053200
0.064286
0.049088
0.066386
0.041425
0.053234
0.062964
0.050412
0.057470
0.061536
0.068544
0.069159
0.067724
0.060274
0.060863
0.075455
0.067086
0.067923
0.068454
0.074019
0.069244
0.060891
0.061618
0.073399
0.065772
0.071960
0.064324
0.062269
0.071181
0.073376
0.075354
0.072564
0.074690
0.083650
0.081014
0.073340
0.073394
0.093541
0.088112
0.080415
0.086520
0.084992
0.087701
0.089926
0.099563
0.073357
0.084315
0.075931
0.086938
0.082752
0.096838
0.083629
0.086310
0.097879
0.083598
0.095440
0.089121
0.084528
0.090544
0.097364
0.084440
0.090450
0.104911
0.100681
0.103913
0.095096
0.105382
0.102073
0.105977
0.095989
0.104079
0.113700
0.097247
0.096614
0.097156
0.088583
0.101240
0.111413
0.098860
0.109786
0.101703
0.110023
0.093365
0.105234
0.103408
0.109668
0.097374
0.105387
0.104075
0.096502
0.112424
0.102264
0.097270
0.101904
0.116259
0.112051
0.118278
0.114342
0.119954
0.110786
0.114743
0.116470
0.123202
0.121828
0.109407
0.118004
0.102401
0.115441
0.115849
0.119358
0.113339
0.113946
0.126759
0.105594
0.124891
0.123257
0.125293
0.108781
0.120637
0.121949
0.124460
0.117941
0.132222
0.124763
0.121385
0.127039
0.140405
0.122042
0.126143
0.123241
0.135641
0.140779
0.138982
0.125414
0.132803
0.120234
0.135636
0.128441
0.145046
0.120133
0.141264
0.127159
0.128128
0.144112
0.149247
0.157326
0.128289
0.122658
0.142634
0.138315
0.153940
0.139922
0.156446
0.135676
0.158063
0.142966
0.140300
0.136988
0.152960
0.134979
0.152734
0.146936
0.154591
0.143490
0.142095
0.134228
0.144909
0.154067
0.145598
0.143533
0.154662
0.135376
0.143124
0.137806
0.151782
0.139995
0.152963
0.147233
0.162670
0.146191
0.144117
0.132231
0.156371
0.139300
0.152671
0.147560
0.147026
0.166417
0.143548
0.164643
0.163249
0.150216
0.167143
0.164159
0.147404
0.152824
0.167965
0.181718
0.163593
0.162919
0.166214
0.162016
0.190411
0.168251
0.168128
0.178547
0.180308
0.175439
0.170407
0.168033
0.163133
0.173647
0.168350
0.172860
0.168782
0.173241
0.174236
0.169470
0.183914
0.170330
0.168963
0.173152
0.180272
0.159421
0.162094
0.181800
0.166857
0.214335
0.164630
0.171627
0.165235
0.165526
0.177632
0.185518
0.184540
0.169326
0.166519
0.173298
0.162190
0.154965
0.191687
0.179256
0.173974
0.177779
0.210674
0.178538
0.181289
0.166755
0.164581
0.181256
0.170518
0.173007
0.196917
0.177376
0.185823
0.199618
0.199968
0.183833
0.190489
0.185083
0.194445
0.190171
0.173569
0.189941
0.181497
0.178092
0.174298
0.203790
0.195634
0.176142
0.205763
0.203003
0.210327
0.185495
0.199783
0.185965
0.208860
0.187092
0.204955
0.214700
0.193460
0.205465
0.225594
0.192007
0.206944
0.221184
0.215825
0.216860
0.206232
0.216143
0.213259
0.183175
0.227690
0.225310
0.217461
0.214764
0.234162
0.219629
0.217565
0.205845
0.213670
0.211440
0.210528
0.226754
0.226090
0.218342
0.235321
0.235546
0.219717
0.222469
0.233787
0.223853
0.240711
0.229096
0.235902
0.216316
0.243307
0.223751
0.241046
0.239080
0.251290
0.241342
0.217894
0.232534
0.242847
0.243486
0.247697
0.235697
0.236236
0.247576
0.240035
0.244388
0.269642
0.265507
0.247820
0.258835
0.238995
0.246005
0.269378
0.257697
0.247685
0.262226
0.259952
0.262513
0.283806
0.255004
0.246454
0.258630
0.257440
0.259928
0.273434
0.272935
0.257480
0.264515
0.267721
0.274766
0.265324
0.260117
0.278413
0.282685
0.273986
0.248974
0.237688
0.262544
0.270207
0.268847
0.273771
0.277272
0.278117
0.265417
0.284295
0.264732
0.290912
0.254138
0.283808
0.282030
0.293702
0.291494
0.276305
0.281339
0.289466
0.284847
0.285574
0.282158
0.277308
0.285807
0.270627
0.286722
0.280738
0.269987
0.273733
0.268066
0.288983
0.291869
0.273665
0.288363
0.281094
0.299948
0.296900
0.280181
0.286367
0.289031
0.265466
0.277503
0.292756
0.280798
0.284243
0.277164
0.277228
0.305940
0.294731
0.307731
0.289793
0.291188
0.298376
0.278899
0.267574
0.285369
0.271912
0.277039
0.285868
0.286988
0.264334
0.270698
0.310117
0.305603
0.306908
0.282988
0.272020
0.257440
0.257477
0.273917
0.313143
0.288239
0.291181
0.263562
0.297436
0.283643
0.303452
0.312417
0.284022
0.275093
0.275167
0.288696
0.287978
0.286847
0.291615
0.300360
0.267425
0.267368
0.285013
0.290282
0.300109
0.303158
0.285464
0.293118
0.307942
0.271294
0.273437
0.288053
0.304585
0.289585
0.287636
0.305129
0.290945
0.281295
0.289770
0.304203
0.300989
0.300781
0.304168
0.293525
0.266361
0.256930
0.289193
0.305910
0.307559
0.294968
0.291670
0.304165
0.286972
0.295006
0.304048
0.288324
0.271129
0.256972
0.281885
0.270939
0.294446
0.288096
0.261370
0.285044
0.277393
0.293403
0.284858
0.295553
0.308385
0.295119
0.302290
0.287480
0.288322
0.299519
0.267330
0.301660
0.289105
0.288035
0.286724
0.298181
0.283768
0.298240
0.299199
0.294170
0.295100
0.277810
0.267778
0.253379
0.296386
0.295468
0.284767
0.289213
0.301339
0.304265
0.300180
0.298287
0.299120
0.328236
0.303695
0.297296
0.307194
0.288390
0.274762
0.283649
0.271979
0.273721
0.263837
0.286515
0.279395
0.283486
0.266627
0.291447
0.293439
0.272331
0.305944
0.299193
0.289161
0.290222
0.298998
0.306313
0.310258
0.299660
0.305769
0.270795
0.278970
0.290147
0.283678
0.266103
0.306202
0.292233
0.278000
0.301195
0.311545
0.302164
0.295852
0.306365
0.297997
0.278948
0.270331
0.268992
0.280429
0.281943
0.274136
0.279997
0.287903
0.275981
0.282165
0.310412
0.319162
0.296240
0.311540
0.301188
0.306156
0.283195
0.283374
0.287722
0.277675
0.280964
0.289235
0.292421
0.296942
0.279666
0.285393
0.275150
0.287609
0.299440
0.284913
0.298438
0.279016
0.288113
0.295505
0.279270
0.320784
0.284423
0.278662
0.285652
0.294495
0.266000
0.296972
0.276802
0.287620
0.289364
0.300620
0.296443
0.294742
0.301753
0.303374
0.298184
0.288371
0.283799
0.271188
0.271771
0.273735
0.267691
0.271026
0.271740
0.268721
0.291325
0.291549
0.316734
0.304870
0.319519
0.308733
0.290471
0.289601
0.286467
0.288908
0.275169
0.267141
0.277879
0.274967
0.284673
0.285577
0.266058
0.276732
0.299724
0.283264
0.291535
0.297547
0.294716
0.294339
0.309190
0.278255
0.288094
0.280250
0.265870
0.270880
0.281625
0.272794
0.288226
0.285742
0.282292
0.292742
0.292779
0.309178
0.282613
0.287456
0.281966
0.253583
0.272096
0.279253
0.262563
0.291312
0.308540
0.282508
0.277428
0.282591
0.298018
0.282937
0.282841
0.275245
0.286971
0.264311
0.292795
0.268785
0.266751
0.257197
0.292536
0.293756
0.276556
0.292016
0.293027
0.298771
0.310390
0.313027
0.313421
0.311570
0.285167
0.316172
0.275101
0.293065
0.279568
0.276485
0.270867
0.268915
0.255253
0.230468
0.253833
0.256841
0.264137
0.274961
0.248348
0.253787
0.256579
0.258027
0.268612
0.266585
0.254584
0.278281
0.267521
0.272018
0.268196
0.271501
0.287734
0.277700
0.293738
0.308270
0.310574
0.304176
0.295045
0.299037
0.287969
0.283809
0.307138
0.303409
0.281941
0.303018
0.293106
0.297177
0.298592
0.293579
0.284808
0.287461
0.273116
0.268279
0.250608
0.245145
0.257460
0.271417
0.262344
0.267946
0.257723
0.268531
0.283445
0.286205
0.285714
0.272905
0.282943
0.291488
0.309521
0.311838
0.289716
0.274185
0.277840
0.287626
0.292328
0.278761
0.255055
0.260150
0.246016
0.245501
0.261713
0.255419
0.261450
0.255158
0.269884
0.271842
0.283727
0.302120
0.293936
0.307797
0.276500
0.288944
0.311601
0.279856
0.273157
0.283815
0.272819
0.297221
0.283409
0.294257
0.320113
0.286311
0.297204
0.274034
0.299172
0.286348
0.273389
0.291391
0.276560
0.299123
0.271925
0.271526
0.288943
0.277133
0.285767
0.283746
0.285816
0.268951
0.258176
0.277456
0.269628
0.247028
0.253732
0.263986
0.251455
0.268710
0.277825
0.249510
0.276911
0.250251
0.250949
0.259881
0.266679
0.268289
0.275349
0.277472
0.263859
0.268417
0.275954
0.273555
0.274916
0.268672
0.282813
0.279121
0.260956
0.263567
0.297488
0.271215
0.279166
0.245119
0.263751
0.269109
0.279832
0.266386
0.258047
0.260043
0.256904
0.247834
0.267087
0.256356
0.265786
0.262366
0.257182
0.256609
0.272982
0.242122
0.254722
0.258351
0.261349
0.260118
0.259089
0.264396
0.267853
0.279751
0.301590
0.282327
0.277282
0.269521
0.278503
0.247145
0.262694
0.250237
0.264876
0.264143
0.272141
0.262323
0.258264
0.275955
0.282298
0.276174
0.278432
0.250956
0.274903
0.255198
0.252321
0.236754
0.237528
0.243353
0.254261
0.259301
0.246350
0.277824
0.242579
0.254477
0.267875
0.242646
0.251973
0.256803
0.298277
0.269670
0.281019
0.264073
0.264231
0.283528
0.271799
0.256478
0.262971
0.255130
0.255341
0.271345
0.269546
0.266024
0.289333
0.261554
0.260008
0.272965
0.262018
0.261098
0.266918
0.264703
0.266579
0.242767
0.268305
0.245523
0.256381
0.279133
0.280925
0.274793
0.277484
0.254702
0.268122
0.257043
0.249830
0.251348
0.278672
0.248268
0.247741
0.257403
0.266889
0.262852
0.268118
0.251280
0.262910
0.262311
0.260970
0.261187
0.250951
0.248054
0.254205
0.251556
0.244261
0.263309
0.267187
0.259506
0.253622
0.267132
0.267254
0.259849
0.259076
0.262834
0.246715
0.272937
0.269809
0.267704
0.280284
0.263895
0.275246
0.279622
0.273605
0.279944
0.278664
0.283282
0.254113
0.261293
0.266950
0.258770
0.242339
0.266891
0.280546
0.247601
0.243058
0.272488
0.244510
0.241182
0.255369
0.267802
0.242330
0.250961
0.259628
0.253365
0.254329
0.274721
0.274274
0.276280
0.282687
0.268995
0.248295
0.273567
0.257403
0.252892
0.251912
0.253885
0.256062
0.255263
0.270858
0.258117
0.253450
0.249410
0.244375
0.255246
0.222011
0.243846
0.243236
0.225092
0.232912
0.257748
0.247317
0.242102
0.254015
0.243147
0.262094
0.254382
0.256983
0.244183
0.240132
0.258979
0.238030
0.242854
0.249925
0.260928
0.251284
0.245059
0.237784
0.238261
0.247689
0.261344
0.235949
0.257726
0.254187
0.268865
0.247071
0.261411
0.250642
0.267085
0.259344
0.261203
0.277253
0.281889
0.259543
0.273015
0.276920
0.264555
0.299195
0.303909
0.290954
0.269037
0.271622
0.263991
0.255000
0.243372
0.259666
0.244026
0.249375
0.238126
0.248819
0.246170
0.238684
0.246775
0.234980
0.261063
0.254528
0.235252
0.240762
0.252756
0.240475
0.235741
0.233112
0.255323
0.246257
0.228736
0.240986
0.239665
0.250774
0.245473
0.259977
0.266939
0.267222
0.263052
0.256543
0.258786
0.262670
0.250582
0.264238
0.248890
0.263113
0.249813
0.243509
0.259065
0.238190
0.255972
0.251871
0.232877
0.237467
0.249442
0.217043
0.245184
0.244196
0.247152
0.236858
0.239371
0.238725
0.237519
0.245734
0.242379
0.230249
0.246307
0.239872
0.234707
0.241857
0.234480
0.239932
0.238000
0.237830
0.240198
0.234820
0.243399
0.234505
0.244137
0.234240
0.238757
0.237210
0.244657
0.253566
0.241710
0.235714
0.239281
0.244675
0.248920
0.238522
0.231769
0.236100
0.239908
0.244889
0.238107
0.232289
0.241987
0.221740
0.235258
0.221856
0.227842
0.222067
0.192865
0.219984
0.230997
0.211306
0.226828
0.216975
0.190879
0.208642
0.212365
0.229108
0.246779
0.230818
0.254931
0.244730
0.246227
0.247180
0.255273
0.260271
0.266027
0.251590
0.263040
0.247049
0.251934
0.250787
0.243594
0.260338
0.263223
0.258308
0.236398
0.230350
0.254300
0.232336
0.235646
0.256981
0.242242
0.242544
0.236330
0.226397
0.212513
0.230108
0.224847
0.217484
0.227921
0.230793
0.224804
0.245520
0.230371
0.219524
0.241134
0.234851
0.243768
0.260612
0.232683
0.234107
0.231578
0.231696
0.237828
0.238400
0.234345
0.257331
0.271340
0.255829
0.246824
0.252204
0.261502
0.251224
0.248669
0.243177
0.265876
0.254747
0.248054
0.245792
0.232986
0.236289
0.244193
0.220708
0.237786
0.238368
0.230135
0.233823
0.245334
0.249030
0.248464
0.249458
0.238232
0.243348
0.245916
0.255357
0.252232
0.241104
0.256849
0.240379
0.232471
0.236044
0.244450
0.237798
0.241188
0.253839
0.245499
0.223384
0.253849
0.242028
0.228149
0.220142
0.233404
0.233365
0.221936
0.211822
0.223039
0.215232
0.207449
0.221359
0.228055
0.218536
0.202604
0.223943
0.229899
0.227294
0.221790
0.225452
0.210594
0.213934
0.217836
0.218261
0.246233
0.242521
0.236765
0.232620
0.231908
0.254502
0.226152
0.240906
0.227918
0.257114
0.241430
0.251238
0.242125
0.247700
0.260291
0.244736
0.247287
0.241087
0.230965
0.236701
0.239825
0.249970
0.236985
0.250305
0.234429
0.249294
0.246082
0.258081
0.222937
0.225147
0.239071
0.242806
0.249437
0.225980
0.241728
0.221935
0.231207
0.246159
0.234898
0.228577
0.231944
0.236437
0.214618
0.236310
0.230772
0.241435
0.212654
0.229638
0.226467
0.207286
0.218974
0.209381
0.199152
0.217638
0.226483
0.237438
0.231009
0.220392
0.221240
0.232403
0.212748
0.214003
0.230185
0.230304
0.210197
0.217392
0.219281
0.236048
0.214586
0.221759
0.233640
0.234460
0.228962
0.227783
0.213387
0.230507
0.231875
0.235136
0.248807
0.220765
0.228726
0.228546
0.236360
0.245182
0.223826
0.203854
0.241360
0.224896
0.218909
0.224851
0.231964
0.229138
0.222165
0.219676
0.210695
0.218870
0.212307
0.207841
0.220872
0.221136
0.212447
0.218965
0.218368
0.226376
0.211314
0.245253
0.228488
0.219439
0.201599
0.206974
0.221893
0.245464
0.225031
0.218334
0.217731
0.234073
0.236368
0.247527
0.215109
0.226563
0.217598
0.223933
0.234987
0.247408
0.237687
0.222988
0.236572
0.227876
0.225421
0.228589
0.229185
0.223341
0.249434
0.232999
0.237602
0.224963
0.237845
0.235744
0.227110
0.226787
0.218302
0.217723
0.208464
0.238194
0.207104
0.211933
0.219893
0.231094
0.222742
0.208632
0.229473
0.224019
0.220133
0.220182
0.221997
0.244184
0.234752
0.243897
0.252269
0.218755
0.249008
0.237063
0.245845
0.252987
0.232129
0.236469
0.244323
0.255932
0.236746
0.232806
0.243640
0.238525
0.222858
0.234622
0.223571
0.218980
0.224201
0.216637
0.233714
0.192731
0.216964
0.224228
0.218614
0.225892
0.202481
0.204689
0.212177
0.200499
0.226649
0.207304
0.224175
0.207207
0.220383
0.209321
0.220721
0.227298
0.228223
0.233544
0.235879
0.233502
0.241126
0.237526
0.221617
0.228594
0.214195
0.240471
0.214054
0.202682
0.220399
0.240407
0.238182
0.223380
0.227586
0.244667
0.216399
0.232603
0.249190
0.227723
0.215101
0.227048
0.235193
0.236426
0.230397
0.225061
0.261533
0.230076
0.244110
0.241214
0.231685
0.252555
0.235981
0.221474
0.223146
0.222333
0.226469
0.234922
0.221916
0.224565
0.213484
0.213987
0.190559
0.215636
0.229343
0.219038
0.214196
0.215689
0.216257
0.232856
0.210588
0.234101
0.215872
0.229094
0.207630
0.214294
0.217300
0.218094
0.211670
0.213153
0.211534
0.230527
0.208645
0.193873
0.216578
0.228070
0.216106
0.218949
0.224698
0.221228
0.239462
0.236341
0.238658
0.237520
0.231398
0.226329
0.229964
0.238849
0.236863
0.211208
0.232943
0.219470
0.218438
0.212379
0.216850
0.203723
0.204279
0.153536
0.215699
0.212391
0.217745
0.207577
0.221983
0.215277
0.220980
0.195427
0.221503
0.203852
0.216347
0.215003
0.233665
0.216451
0.208413
0.219897
0.219777
0.227366
0.244046
0.199948
0.234341
0.222659
0.237291
0.230548
0.237707
0.212890
0.221987
0.213042
0.226419
0.212905
0.198354
0.224193
0.197068
0.210085
0.213117
0.208818
0.231885
0.208879
0.222743
0.210070
0.210740
0.209559
0.218841
0.215438
0.212677
0.237591
0.225196
0.225124
0.218798
0.230202
0.225155
0.245074
0.226319
0.241741
0.216991
0.233178
0.216048
0.218269
0.221558
0.232458
0.233306
0.232498
0.226789
0.235624
0.210125
0.233883
0.213738
0.238431
0.223320
0.217063
0.211501
0.209979
0.208292
0.202198
0.214817
0.223904
0.226917
0.205223
0.223496
0.226588
0.219186
0.212743
0.221243
0.217873
0.215673
0.230428
0.217553
0.234940
0.224303
0.218780
0.212831
0.223023
0.224916
0.221592
0.223070
0.220658
0.226000
0.226123
0.225141
0.232021
0.224867
0.215452
0.238984
0.226914
0.212318
0.212208
0.224732
0.219683
0.208301
0.210897
0.210143
0.233551
0.204579
0.208228
0.217140
0.189615
0.200277
0.212051
0.213363
0.201522
0.208876
0.218337
0.208282
0.223237
0.217583
0.173914
0.202580
0.199967
0.192892
0.193185
0.192561
0.198933
0.192712
0.197705
0.201314
0.181595
0.180276
0.187006
0.191379
0.189734
0.189657
0.181238
0.194821
0.213225
0.181722
0.208739
0.203536
0.202626
0.203566
0.201883
0.201198
0.206686
0.206178
0.203871
0.201507
0.210906
0.219310
0.210556
0.207503
0.219935
0.225515
0.227417
0.212657
0.218484
0.226096
0.210209
0.230545
0.212093
0.210305
0.197016
0.209216
0.217810
0.217608
0.207459
0.203486
0.236686
0.220546
0.221066
0.224097
0.225427
0.228835
0.224154
0.211585
0.226688
0.199536
0.225292
0.215318
0.218405
0.217012
0.226365
0.209660
0.209609
0.222000
0.221490
0.222165
0.228677
0.223076
0.229482
0.219642
0.193709
0.218990
0.213752
0.225552
0.218690
0.232271
0.231743
0.222194
0.210088
0.198806
0.216279
0.216277
0.206495
0.205749
0.223879
0.221960
0.238929
0.218469
0.219732
0.230885
0.230631
0.223564
0.252479
0.226465
0.213896
0.238495
0.224071
0.247241
0.237742
0.203679
0.235149
0.227094
0.229159
0.226431
0.224153
0.228832
0.215478
0.226179
0.211512
0.233586
0.215437
0.225000
0.212034
0.213089
0.204792
0.192338
0.198199
0.214985
0.212538
0.218042
0.219215
0.205292
0.229721
0.207398
0.218035
0.230885
0.206474
0.216334
0.194598
0.215632
0.208774
0.198703
0.218687
0.209332
0.222059
0.209989
0.188350
0.198397
0.178574
0.201905
0.208213
0.205735
0.222900
0.203481
0.193397
0.197663
0.201545
0.194090
0.210469
0.200429
0.221540
0.210818
0.202338
0.218604
0.220391
0.212595
0.206219
0.214393
0.218503
0.222939
0.228052
0.221978
0.224813
0.221579
0.226561
0.196614
0.226431
0.213702
0.210635
0.207154
0.200908
0.201680
0.214277
0.209618
0.200944
0.207907
0.210389
0.207625
0.219026
0.200369
0.208306
0.219394
0.230650
0.214255
0.192718
0.212786
0.216803
0.211347
0.204019
0.208349
0.205665
0.206747
0.200239
0.194460
0.209828
0.208743
0.202060
0.180196
0.201822
0.211095
0.198371
0.199703
0.200209
0.191150
0.206334
0.205307
0.208490
0.203935
0.210530
0.207497
0.207461
0.213161
0.210608
0.198914
0.206886
0.202688
0.200192
0.211191
0.218801
0.189247
0.209670
0.217916
0.201949
0.214928
0.213392
0.214381
0.220354
0.202609
0.211068
0.210477
0.194613
0.212826
0.211093
0.186168
0.216011
0.192803
0.209438
0.183665
0.185785
0.197867
0.192632
0.193792
0.192593
0.201635
0.200140
0.208897
0.198270
0.191575
0.224281
0.201990
0.194275
0.217542
0.206246
0.214215
0.212284
0.222228
0.219439
0.207148
0.199325
0.206176
0.217942
0.196983
0.210606
0.203122
0.221783
0.213568
0.220252
0.208318
0.202454
0.200130
0.215891
0.184226
0.198366
0.193824
0.203752
0.180243
0.196638
0.193937
0.190844
0.172687
0.184420
0.194592
0.190698
0.184212
0.207003
0.196411
0.206117
0.207806
0.194385
0.190419
0.187841
0.198915
0.188100
0.192234
0.199935
0.187387
0.166380
0.204367
0.196959
0.200104
0.189434
0.194515
0.201964
0.205045
0.217185
0.210920
0.188729
0.201233
0.210562
0.214220
0.194523
0.212163
0.211615
0.198183
0.205580
0.199934
0.195317
0.188514
0.198832
0.190922
0.205666
0.203636
0.200492
0.187540
0.196205
0.197529
0.203883
0.191995
0.191968
0.212190
0.193830
0.209181
0.199105
0.216108
0.198858
0.207387
0.217274
0.224691
0.199925
0.206671
0.187111
0.190244
0.190754
0.202909
0.212903
0.206611
0.205794
0.204142
0.191301
0.193497
0.221307
0.209674
0.216488
0.228087
0.228540
0.219009
0.222085
0.230765
0.197426
0.224018
0.222587
0.205970
0.226208
0.230720
0.205889
0.212837
0.220258
0.221110
0.212214
0.231363
0.210883
0.192062
0.212373
0.199887
0.223196
0.225504
0.223266
0.210942
0.209726
0.222745
0.202916
0.205659
0.198108
0.195528
0.186292
0.198428
0.197151
0.185770
0.184370
0.181295
0.193828
0.178366
0.183714
0.181754
0.204945
0.204801
0.188044
0.192234
0.188765
0.200516
0.200394
0.202406
0.206655
0.202975
0.207081
0.202776
0.188551
0.189415
0.207918
0.200558
0.198973
0.202856
0.216392
0.207683


==> data/loss_function_agent.csv <==
Wall time,Step,Value
1770391258.2917786,19456,0.1684560775756836
1770391517.8922656,48128,0.13669145107269287
1770391639.7811313,63488,0.1351921558380127
1770391676.5387797,64000,0.13978438079357147
1770391884.2945058,90112,0.13622279465198517
1770392031.4032466,104448,0.1375112682580948
1770392063.305627,108544,0.13652707636356354
1770392266.5078762,130048,0.14035773277282715
1770392583.9623582,165888,0.13446637988090515
1770392648.516717,174080,0.1355901062488556
1770392828.6863024,192512,0.13291798532009125
1770392925.9656715,204800,0.1343853771686554
1770393292.665369,246784,0.13479647040367126
1770393449.290815,262144,0.13286995887756348
1770393636.415041,285696,0.13445192575454712
1770393687.4312232,288000,0.1297183632850647
1770393988.9269326,321536,0.13553445041179657
1770394410.2682364,369664,0.13638021051883698
1770394607.5846741,390144,0.1313234120607376
1770394737.142683,406528,0.13567017018795013
1770394869.3444984,418816,0.1338578164577484
1770395049.332833,441344,0.1378338485956192
1770395304.5712497,468992,0.1326684057712555
1770395385.9124787,479232,0.134412482380867
1770395468.8986847,485376,0.1326446682214737
1770395740.6635952,515072,0.13603803515434265
1770395928.2938972,538624,0.13731321692466736
1770395969.0056634,543744,0.13495010137557983
1770396012.0210772,544768,0.13443681597709656
1770396142.7152212,561152,0.1394038200378418
1770396191.570584,567296,0.1359698325395584
1770396495.8365157,601088,0.13427618145942688
1770396898.7680829,643072,0.1394999921321869
1770396946.9366515,649216,0.13888384401798248
1770396955.0105808,650240,0.1409633904695511
1770397068.0803277,664576,0.1351597160100937
1770397233.4236283,680960,0.13891804218292236
1770397635.3141155,727040,0.13974374532699585
1770398054.2627037,771072,0.14335200190544128
1770398144.743226,782336,0.14221586287021637
1770398408.3486202,811008,0.143337219953537
1770398900.1951954,864000,0.1421688050031662
1770398976.6502624,873472,0.1440601944923401
1770399138.8355203,893952,0.1446993052959442
1770399656.6255944,950272,0.1463562548160553
1770400185.0444171,1007616,0.1472766101360321
1770400348.198022,1024000,0.14853794872760773
1770400440.2319546,1035264,0.14444097876548767
1770400530.46445,1046528,0.14752301573753357
1770400712.1532526,1064960,0.14749300479888916
1770400834.0187488,1080320,0.15052872896194458
1770401169.2576752,1118208,0.1518954634666443
1770401217.2627404,1120000,0.1472196727991104
1770401338.0312877,1134592,0.14846830070018768
1770401396.4917881,1141760,0.15478646755218506
1770401586.6315558,1161216,0.14721375703811646
1770401594.7142985,1162240,0.15339180827140808
1770401691.8282738,1174528,0.1514737457036972
1770401800.2319841,1184000,0.15264004468917847
1770401816.2564857,1185792,0.15258505940437317
1770401882.8856335,1193984,0.15035009384155273
1770402191.6850436,1227776,0.15189136564731598
1770402506.5925581,1262592,0.15127477049827576
1770402522.878973,1264640,0.15275165438652039
1770402547.585153,1267712,0.15424934029579163
1770402580.3431578,1271808,0.1553778350353241
1770402629.40873,1277952,0.15074719488620758
1770402697.248893,1282048,0.15672840178012848
1770403167.312641,1336320,0.15783680975437164
1770403359.6994271,1355776,0.15441903471946716
1770403640.0967114,1386496,0.16242462396621704
1770403648.2658508,1387520,0.1583646833896637
1770404015.8811533,1429504,0.15936487913131714
1770404368.2454062,1469440,0.16316229104995728
1770404376.2686672,1470464,0.16240498423576355
1770404731.1826854,1506304,0.16610358655452728
1770404860.8765008,1522688,0.16776463389396667
1770404885.2007399,1525760,0.16341760754585266
1770405211.8140926,1561600,0.16261142492294312
1770405237.0681746,1564672,0.16733413934707642
1770405378.8235044,1577984,0.16575251519680023
1770405541.8009949,1598464,0.16217687726020813
1770405657.391766,1608704,0.16994766891002655
1770405945.4152718,1640448,0.1704609990119934
1770406010.6726744,1648640,0.17231449484825134
1770406332.7718208,1684480,0.17209476232528687
1770406482.1482038,1698816,0.17586079239845276
1770406620.599683,1716224,0.1703713983297348
1770406637.035011,1718272,0.1679200977087021
1770406694.1247401,1725440,0.17051726579666138
1770407327.6024106,1792000,0.17776814103126526
1770407954.5478477,1861632,0.17553973197937012
1770408060.2606914,1874944,0.18297098577022552
1770408117.2339566,1882112,0.17984017729759216
1770408413.6608963,1914880,0.1814781129360199
1770408438.1857991,1917952,0.17817716300487518
1770408531.0894186,1925120,0.17777356505393982
1770408813.938984,1955840,0.18451134860515594
1770408977.098342,1976320,0.1865748167037964
1770408985.2626016,1977344,0.1844276487827301
1770409159.2775207,1994752,0.18584971129894257
1770409999.7775655,2086912,0.1869097650051117
1770410072.8631334,2096128,0.1911667436361313
1770410153.940023,2106368,0.18826624751091003
1770410270.8744693,2116608,0.18979521095752716
1770411258.1932313,2227200,0.1899000108242035
1770411530.607769,2256896,0.1914300173521042
1770412281.1529164,2337792,0.19176504015922546
1770412634.2466176,2377728,0.20034372806549072
1770412953.9562764,2413568,0.1917683333158493
1770413332.4696805,2456576,0.1997990608215332
1770413373.4917462,2461696,0.20458567142486572
1770413510.2936878,2473984,0.1985485553741455
1770413578.0880737,2482176,0.19812235236167908
1770413603.415001,2485248,0.20032672584056854
1770413795.2160833,2504704,0.20052006840705872
1770413942.9691093,2523136,0.20039185881614685
1770414095.2278636,2537472,0.19779491424560547
1770414204.9838784,2550784,0.2030307501554489
1770414654.7490752,2597888,0.2001182585954666
1770414662.9246178,2598912,0.20253916084766388
1770414834.4028847,2620416,0.19842973351478577
1770415090.2279742,2648064,0.2080140858888626
1770415187.4848633,2656000,0.20982791483402252
1770415256.4748447,2664448,0.19938074052333832
1770415626.9338727,2706432,0.2060055285692215
1770415700.1700099,2715648,0.20294030010700226
1770415848.7259774,2729984,0.20607206225395203
1770415922.580823,2739200,0.20923788845539093
1770416089.0156012,2755584,0.2060697376728058
1770416137.8870392,2761728,0.20908573269844055
1770416243.7789137,2775040,0.21028344333171844
1770416251.9291797,2776064,0.2050904631614685
1770416260.1166313,2777088,0.20873801410198212
1770416401.1165469,2790400,0.21142014861106873
1770416540.1871834,2807808,0.2073196917772293
1770416796.4732437,2835456,0.20854081213474274
1770417003.3543923,2856960,0.20432113111019135
1770417085.1184042,2867200,0.21407467126846313
1770417251.469383,2883584,0.20950105786323547
1770417814.1610308,2945024,0.20977210998535156
1770418102.2854087,2976000,0.21386411786079407
1770418126.1919813,2978816,0.20930922031402588
1770418183.617719,2985984,0.2124345749616623
1770418274.3988721,2997248,0.20963209867477417
1770418836.8232288,3058688,0.21050184965133667
1770419298.9817212,3107840,0.2118469774723053
1770419307.1806202,3108864,0.21171796321868896
1770419463.4274006,3128320,0.21546338498592377
1770419471.6852534,3129344,0.21124054491519928
1770419479.873741,3130368,0.21592549979686737
1770419629.7869065,3144704,0.2157844603061676
1770419868.5717807,3170304,0.22236931324005127
1770420098.258777,3198976,0.21932192146778107
1770420289.956581,3218432,0.2188858538866043
1770420347.3075898,3225600,0.22034549713134766
1770420521.7707665,3243008,0.21669358015060425
1770420546.1986365,3246080,0.21927937865257263
1770420745.4153297,3266560,0.22135396301746368
1770420942.8598502,3291136,0.22533462941646576
1770420967.6635418,3294208,0.22426676750183105
1770421354.1046658,3333120,0.22592894732952118
1770421790.6698823,3383296,0.22589315474033356
1770422244.1045537,3431424,0.22953343391418457
1770422775.9796176,3488768,0.22559402883052826
1770422959.9342906,3511296,0.23020581901073456
1770422968.261351,3512320,0.22624823451042175
1770423026.501163,3519488,0.22970274090766907
1770423127.220847,3527680,0.22845502197742462
1770423374.4989266,3554304,0.23322704434394836
1770423740.3607442,3595264,0.23052768409252167
1770423765.1384768,3598336,0.22995726764202118
1770424046.909554,3629056,0.2256212681531906
1770424178.1065366,3645440,0.2333577424287796
1770424551.7723644,3683328,0.23193974792957306
1770424576.5488203,3686400,0.23230010271072388
1770424609.7341306,3690496,0.23422971367835999
1770424667.2051532,3697664,0.23554645478725433
1770424691.8283544,3700736,0.2357770949602127
1770424884.1054745,3720192,0.2335570901632309
1770425065.5688674,3742720,0.23225541412830353
1770425520.3432205,3790848,0.23459038138389587
1770425725.9339578,3812352,0.2358800619840622
1770426330.563565,3878912,0.23964470624923706
1770426347.0535712,3880960,0.23706960678100586
1770426502.993076,3900416,0.2421993464231491
1770426801.5438244,3933184,0.2399762123823166
1770426910.6583152,3942400,0.2397049218416214
1770426943.6438715,3946496,0.24291867017745972
1770426993.0486114,3952640,0.2390802651643753
1770427091.680643,3964928,0.24543419480323792
1770427150.230702,3968000,0.24198758602142334
1770427498.4168432,4006912,0.2387300282716751
1770427828.581668,4043776,0.24063313007354736
1770427844.9482496,4045824,0.24110795557498932
1770427918.2550743,4055040,0.24322672188282013
1770428042.6982646,4066304,0.24221627414226532
1770428092.133752,4072448,0.23951581120491028
1770428149.6526837,4079616,0.24498432874679565
1770428488.8953776,4117504,0.24668879806995392
1770428720.5247066,4142080,0.2441294938325882
1770428769.8098633,4148224,0.24309641122817993
1770428818.9102464,4154368,0.24804505705833435
1770428843.5645251,4157440,0.2504969835281372
1770429052.0082495,4178944,0.249150812625885
1770429376.619207,4214784,0.2459012120962143
1770429501.4427426,4226048,0.25043952465057373
1770429816.4679527,4260864,0.25547197461128235
1770430090.8943632,4290560,0.2520250082015991
1770430663.0265656,4353024,0.253359854221344
1770430745.5857134,4363264,0.25179463624954224
1770431351.679921,4429824,0.247134268283844
1770431780.8250859,4478976,0.2530299127101898
1770431905.5156994,4490240,0.2538614273071289
1770432545.9670677,4560896,0.2586471736431122
1770432628.2365284,4571136,0.2568313479423523
1770432661.1342978,4575232,0.25900909304618835
1770432900.9638922,4600832,0.2584857642650604
1770433358.4232118,4648960,0.2638833224773407
1770433688.6518252,4685824,0.26521962881088257
1770434026.8541956,4723712,0.25812792778015137
1770434059.7293801,4727808,0.2658555209636688
1770434076.120831,4729856,0.26369571685791016
1770434159.4745283,4736000,0.2579779624938965
1770434235.0427217,4745216,0.2640209496021271
1770434451.194378,4768000,0.2665942907333374
1770434856.6084445,4813824,0.2609134614467621
1770434864.8335183,4814848,0.26168814301490784
1770435372.1130748,4869120,0.2657843828201294
1770435388.5960796,4871168,0.26528072357177734
1770435413.2691243,4874240,0.2612299919128418
1770435421.5188909,4875264,0.26324960589408875
1770435487.446655,4883456,0.26605522632598877
1770435825.5677116,4921344,0.26506322622299194
1770436084.165985,4948992,0.2632955312728882
1770436277.0741978,4968448,0.2669413089752197
1770436368.3562813,4979712,0.2640692889690399
1770436442.7576013,4988928,0.26800432801246643
1770436734.826251,5020672,0.26597219705581665
1770436852.6221564,5030912,0.2672443389892578
1770437341.4613461,5087232,0.2700890302658081
1770437531.9548154,5106688,0.26642441749572754
1770437673.3004313,5120000,0.26805800199508667
1770437749.5717692,5129216,0.2698410153388977
1770437766.1134706,5131264,0.26676854491233826
1770438140.5489633,5173248,0.269057959318161
1770438173.7246177,5177344,0.2709624469280243
1770438324.3490345,5191680,0.26650702953338623
1770438349.086777,5194752,0.2754240930080414
1770438357.3791246,5195776,0.2690660357475281
1770438656.9188054,5228544,0.27152740955352783
1770438764.374625,5241856,0.27188313007354736
1770439007.0337083,5267456,0.2740982472896576
1770439142.5453928,5280000,0.266948938369751
1770439265.4277482,5295104,0.27122217416763306
1770439339.3680158,5304320,0.2728862762451172
1770439364.0453887,5307392,0.26745620369911194
1770439638.8430984,5337088,0.2665539085865021
1770439873.0436146,5361664,0.2721325159072876
1770439898.0162323,5364736,0.27211087942123413
1770439914.6399965,5366784,0.26683974266052246
1770440264.420243,5405696,0.2756657600402832
1770440357.8079674,5412864,0.26915043592453003
1770440660.5949662,5445632,0.2671377956867218
1770441048.4217951,5488640,0.27130410075187683
1770441122.995832,5497856,0.275654673576355
1770441164.1470602,5502976,0.2694738805294037
1770441640.6969435,5553152,0.27405890822410583
1770441740.3013394,5565440,0.2788604497909546
1770442181.7201085,5611520,0.2722902297973633
1770443098.0435658,5711872,0.2725808918476105
1770443688.3829544,5776384,0.27600032091140747
1770443947.0396636,5804032,0.2762819528579712
1770444163.6127663,5826560,0.28290289640426636
1770444621.4691281,5878784,0.2819484770298004
1770444937.7690725,5913600,0.2832687497138977
1770445072.3039875,5925888,0.2877642810344696
1770445703.1191823,5995520,0.2861836552619934
1770445769.4877596,6003712,0.28458017110824585
1770445835.9916403,6011904,0.28421446681022644
1770446011.786553,6029312,0.2842273712158203
1770446142.6319957,6045696,0.2815571427345276
1770446268.7231286,6056960,0.2843552529811859
1770446592.6352103,6092800,0.28777846693992615
1770446659.0288188,6100992,0.28916123509407043
1770446900.4433544,6126592,0.2900760769844055
1770447209.4554505,6160384,0.28719401359558105
1770447226.1806366,6162432,0.2894359230995178
1770447418.1736872,6181888,0.29034242033958435
1770447459.5558631,6187008,0.2878705561161041
1770447476.0759418,6189056,0.2877121567726135
1770447492.5943928,6191104,0.2870562672615051
1770448276.8114824,6275072,0.292813241481781
1770448426.2468958,6293504,0.2925325334072113
1770448753.6849916,6329344,0.2933826148509979
1770448770.3815255,6331392,0.30041125416755676
1770448955.810873,6349824,0.30161240696907043
1770449255.3203573,6382592,0.2903663218021393
1770449271.8591824,6384640,0.29568082094192505
1770449507.1528552,6409216,0.2998712360858917
1770449515.5715053,6410240,0.3013817071914673
1770449557.5960886,6415360,0.3056551516056061
1770449599.4551575,6420480,0.29633116722106934
1770450553.6050935,6524928,0.30193567276000977
1770450738.3888638,6543360,0.3067435324192047
1770451072.2731512,6580224,0.29998576641082764
1770451097.1413543,6583296,0.3016173541545868
1770451247.5919857,6597632,0.3068189024925232
1770451289.5238886,6602752,0.3076295256614685
1770451398.2328496,6616064,0.3042507767677307
1770451439.5857337,6621184,0.3059076964855194
1770451607.1844885,6637568,0.30516231060028076
1770451648.576923,6642688,0.30662503838539124
1770451723.105315,6651904,0.30600208044052124
1770451891.2518916,6668288,0.3052595853805542
1770452425.9477618,6725632,0.30608612298965454
1770452852.8545938,6773760,0.3067220449447632
1770452968.9155302,6784000,0.3084329664707184
1770453137.3364232,6804480,0.31074243783950806
1770453228.3693914,6815744,0.3044830560684204
1770453620.9531412,6855680,0.31088417768478394
1770453987.7886975,6896640,0.3068399429321289
1770454054.2644162,6904832,0.3099150061607361
1770454164.0069203,6914048,0.3087577819824219
1770454297.5184433,6930432,0.3086535632610321
1770454664.6321785,6971392,0.31121742725372314
1770454689.553433,6974464,0.30637437105178833
1770454808.2106464,6984704,0.30737075209617615
1770455218.0150979,7030784,0.31092825531959534
1770455383.7265987,7047168,0.3143545389175415
1770455424.640838,7052288,0.31051138043403625
1770455440.971584,7054336,0.30861717462539673
1770455631.8348107,7073792,0.30785107612609863
1770455956.442131,7109632,0.30719634890556335
1770456552.1629298,7174144,0.30852556228637695
1770456577.036178,7177216,0.30760934948921204
1770456626.8960521,7183360,0.30730271339416504
1770456968.9513116,7221248,0.3079316318035126
1770457110.977354,7234560,0.31230628490448
1770457382.8645961,7264000,0.3108137547969818
1770457801.748258,7311360,0.309187114238739
1770458003.1589239,7331840,0.30988869071006775
1770458313.447145,7365632,0.30933934450149536
1770458598.7373867,7396352,0.3139917254447937
1770458723.5063438,7411712,0.3142389953136444
1770458875.4106154,7426048,0.3116888403892517
1770459371.5976129,7483392,0.3142651319503784
1770459489.4668894,7493632,0.31433534622192383
1770459497.7903128,7494656,0.31394264101982117
1770459766.5183723,7523328,0.31222325563430786
1770459799.8079896,7527424,0.3126651346683502
1770459816.472738,7529472,0.3101901113986969
1770459916.4939446,7541760,0.3092018961906433
1770460152.0768316,7566336,0.3186855614185333
1770460251.948597,7578624,0.3190963566303253
1770460345.3403213,7585792,0.31013843417167664
1770460395.2340186,7591936,0.30950185656547546
1770460486.7269032,7603200,0.31341737508773804
1770460553.2825706,7611392,0.317156583070755
1770460569.836024,7613440,0.310160756111145
1770460963.8439198,7653376,0.31100597977638245
1770461038.863456,7662592,0.31822285056114197
1770461055.5415342,7664640,0.3185174763202667
1770461080.4364579,7667712,0.3188585042953491
1770461373.278415,7699456,0.31566616892814636
1770461422.9282992,7705600,0.3133471608161926
1770461582.955324,7720960,0.3172863721847534
1770462203.88033,7788544,0.31292158365249634
1770462229.0160446,7791616,0.31118232011795044
1770462481.141112,7818240,0.3114936649799347
1770462822.814868,7856128,0.3161947429180145
1770462831.1155376,7857152,0.31777501106262207
1770463071.9139895,7882752,0.3225480616092682
1770463212.298348,7900160,0.31332457065582275
1770463345.511662,7912448,0.3180623948574066
1770463386.507738,7917568,0.3185637295246124
1770463394.7010531,7918592,0.31751108169555664
1770463444.0609639,7924736,0.3153323531150818
1770463753.1044888,7958528,0.3153533935546875
1770463802.8861017,7964672,0.31859079003334045
1770464062.7419364,7992320,0.3145117163658142
1770464598.1632297,8049664,0.3193645775318146
1770465158.5713809,8110080,0.3157007396221161
1770465224.7977247,8118272,0.3158891797065735
1770465451.2483015,8141824,0.3177870810031891
1770465850.746051,8186880,0.3167974352836609
1770466069.8878188,8209408,0.3172544836997986
1770466255.9029543,8227840,0.3131869435310364
1770466264.2953188,8228864,0.3162689805030823
1770466523.8919969,8256512,0.3183630406856537
1770466723.9521668,8281088,0.32127121090888977
1770466867.854888,8294400,0.3185022175312042
1770467118.8316612,8321024,0.32107433676719666
1770467302.0109682,8343552,0.3181402087211609
1770467351.7096627,8349696,0.31834450364112854
1770467445.2667942,8356864,0.32145196199417114
1770467486.819048,8361984,0.3230831027030945
1770468018.4397533,8418304,0.3170833885669708
1770468110.8217707,8429568,0.31794917583465576
1770468228.437042,8443904,0.3185921609401703
1770468430.9335873,8464384,0.3191377818584442
1770468547.0329976,8478720,0.31355020403862
1770468615.5390959,8482816,0.31759536266326904
1770469301.3922236,8558592,0.31708240509033203
1770469586.738379,8589312,0.31925636529922485
1770469839.0701663,8615936,0.31683412194252014
1770469889.0654263,8622080,0.3193616271018982
1770469964.1891704,8631296,0.3167707622051239
1770470483.4532058,8686592,0.3218788802623749
1770470558.286284,8695808,0.31888172030448914
1770470859.857211,8728576,0.31517621874809265
1770470893.2136195,8732672,0.3183688819408417
1770471177.9777427,8763392,0.3112020492553711
1770471253.44239,8768512,0.3147934675216675
1770471402.8735495,8786944,0.3157366216182709
1770471452.2417142,8793088,0.3135997951030731
1770471719.779627,8821760,0.31771472096443176
1770471736.3152606,8823808,0.30885785818099976
1770471954.5734475,8846336,0.31636154651641846
1770471971.3110626,8848384,0.3134104311466217
1770472372.3679345,8893440,0.31247368454933167
1770472483.1169255,8902656,0.3122153878211975
1770472785.8861814,8935424,0.3143807649612427
1770472827.5454314,8940544,0.3085988163948059
1770472885.9186947,8947712,0.3167518377304077
1770472977.0039973,8958976,0.3140794634819031
1770473254.775693,8988672,0.3090318441390991
1770473314.9277477,8992000,0.30352669954299927
1770473904.7256384,9056000,0.3091300129890442
1770473949.745783,9061376,0.30328169465065
1770474082.934314,9077760,0.3056992292404175
1770474342.982096,9105408,0.3058619201183319
1770474502.7130013,9120768,0.3073628544807434
1770474577.7596626,9129984,0.3025655746459961
1770475130.2073019,9189376,0.3045746684074402
1770475163.6666455,9193472,0.3029414117336273
1770475457.1186686,9225216,0.29463502764701843
1770475800.4075258,9263104,0.2957940399646759
1770476009.8748665,9284608,0.29862821102142334
1770476093.5716558,9294848,0.30126631259918213
1770476126.8951302,9298944,0.2899342179298401
1770476378.9940088,9325568,0.3003862202167511
1770476738.361774,9365504,0.2997056841850281
1770476864.3298545,9376768,0.29779890179634094
1770476881.1282182,9378816,0.2990293502807617
1770476939.2246788,9385984,0.3007272183895111
1770477063.7587388,9401344,0.29673632979393005
1770477240.8524976,9418752,0.29767554998397827
1770477358.5492933,9433088,0.2949628233909607
1770477409.367424,9439232,0.2942374646663666
1770477502.323799,9446400,0.29968076944351196
1770477544.1134892,9451520,0.3004164397716522
1770477627.8445916,9461760,0.2982616126537323
1770478266.6270778,9531392,0.2918088734149933
1770478560.5054018,9563136,0.2987079322338104
1770478577.05628,9565184,0.29682132601737976
1770479047.9748569,9614336,0.29411911964416504
1770479123.162098,9623552,0.29470527172088623
1770479225.8747413,9632000,0.2932909429073334
1770479308.8417242,9641984,0.2907311022281647
1770479560.183293,9668608,0.2911066710948944
1770479677.0811777,9682944,0.29533156752586365
1770480282.4844568,9748480,0.29375991225242615
1770480290.8417175,9749504,0.29520541429519653
1770480484.3691082,9768960,0.29543665051460266
1770480584.3587818,9781248,0.2862275242805481
1770480650.6314294,9789440,0.2920326590538025
1770481053.8023005,9830400,0.2977398633956909
1770481062.1889236,9831424,0.2955772876739502
1770481212.416282,9849856,0.294575572013855
1770481616.6906955,9890816,0.2943657636642456
1770481708.2951052,9902080,0.29105526208877563
1770481816.778884,9915392,0.2879338264465332
1770481952.2940853,9927680,0.2938481867313385
1770482094.3948882,9945088,0.29413124918937683
1770482355.1969814,9972736,0.29870933294296265
1770482438.0823817,9982976,0.2915653884410858
1770482573.9970398,9995264,0.295388787984848
1770482582.3401053,9996288,0.29493051767349243
1770482868.9005945,10027008,0.29455429315567017
1770482877.1932302,10028032,0.295945942401886
1770482885.5371916,10029056,0.2994678020477295
1770482969.1319053,10039296,0.3012380599975586
1770483103.4639173,10051584,0.30165836215019226
1770483154.6590157,10057728,0.2958288788795471
1770483221.5151567,10065920,0.29546570777893066
1770483271.6036093,10072064,0.2995070219039917
1770483926.0906456,10143744,0.2994908094406128
1770484179.4467573,10170368,0.3000289797782898
1770484464.7580864,10201088,0.3044303059577942
1770484506.2247055,10206208,0.2988075911998749
1770484641.5676033,10218496,0.3013981282711029
1770485148.3002224,10272000,0.2981475293636322
1770485289.42933,10289152,0.303683340549469
1770485347.9597006,10296320,0.30764299631118774
1770485863.07103,10350592,0.30279815196990967
1770485955.3527005,10361856,0.30742716789245605
1770486536.4730563,10424320,0.3073717951774597
1770486561.5972395,10427392,0.3085213899612427
1770486569.9855359,10428416,0.30430856347084045
1770487043.933138,10477568,0.3083743453025818
1770487525.4038882,10528000,0.30743375420570374
1770487574.893954,10533888,0.3085082769393921
1770487583.2624707,10534912,0.30335086584091187
1770487633.4667945,10541056,0.3058021664619446
1770488021.6302612,10584064,0.3123517334461212
1770488199.227133,10601472,0.3100396990776062
1770488511.475065,10635264,0.3131687641143799
1770488595.4414766,10645504,0.31053853034973145
1770488723.0423408,10656768,0.3056633174419403
1770488915.0547633,10680320,0.314204603433609
1770489093.6637206,10697728,0.3061743378639221
1770489254.61742,10717184,0.3058878481388092
1770489372.8817425,10727424,0.3093775808811188
1770489389.5859666,10729472,0.30896204710006714
1770489969.7436361,10791936,0.3148353397846222
1770490053.3032494,10802176,0.3078901171684265
1770490111.8041446,10809344,0.3099110722541809
1770490153.428762,10814464,0.31240612268447876
1770490314.283048,10829824,0.3119780123233795
1770490372.9843009,10836992,0.31349849700927734
1770490568.0551422,10856448,0.31687870621681213
1770491226.9543543,10928128,0.30887874960899353
1770491749.2061656,10983424,0.30987346172332764
1770492472.2574637,11063296,0.30740886926651
1770492918.2217898,11109376,0.30575430393218994
1770492926.627902,11110400,0.3046565651893616
1770492968.5012708,11115520,0.29980483651161194
1770493035.5457957,11123712,0.30597391724586487
1770493221.6409285,11142144,0.30409708619117737
1770493582.8867974,11182080,0.30468979477882385
1770493809.6079164,11205632,0.29995501041412354
1770493860.1493754,11211776,0.2977781891822815
1770493868.5362234,11212800,0.2976849675178528
1770494190.135908,11247616,0.29894208908081055
1770494282.664022,11258880,0.30350005626678467
1770494663.1146553,11296768,0.29186680912971497
1770494697.1462884,11300864,0.2987980544567108
1770494747.8785691,11307008,0.2926460802555084
1770494806.9435031,11314176,0.29560744762420654
1770494815.368119,11315200,0.2965751588344574
1770495785.807363,11420672,0.29852724075317383
1770495794.1116889,11421696,0.29590874910354614
1770496375.9932942,11484160,0.3019105792045593
1770496494.725988,11494400,0.2926143705844879
1770496536.728621,11499520,0.2943187355995178
1770496857.8126996,11534336,0.3009454309940338
1770496900.0327823,11539456,0.29617953300476074
1770496916.9454563,11541504,0.294897198677063
1770497035.8440485,11552000,0.2897673547267914
1770497051.7637792,11553792,0.29293641448020935
1770497639.4965258,11617280,0.296038419008255
1770498042.8011045,11662336,0.28749242424964905
1770498110.006375,11670528,0.29294487833976746
1770498413.9465327,11703296,0.2927144169807434
1770499223.3672988,11789312,0.2877948582172394
1770499583.117589,11829248,0.2934996783733368
1770499777.5861268,11848704,0.28547534346580505
1770499852.981641,11857920,0.2859889268875122
1770500064.0071414,11879424,0.2900596559047699
1770500359.451677,11911168,0.28109660744667053
1770500376.285121,11913216,0.28544849157333374
1770500410.0779805,11917312,0.2817726135253906
1770500613.3234415,11937792,0.2851718068122864
1770500638.7049556,11940864,0.28294870257377625
1770500672.4685035,11944960,0.28485631942749023
1770500806.8465915,11961344,0.28929272294044495
1770500908.9083378,11969536,0.29121947288513184
1770500959.5250835,11975680,0.27951422333717346
1770501305.53184,12013568,0.2798364758491516
1770501525.1957884,12036096,0.2833033800125122
1770501642.6974,12050432,0.27791303396224976
1770501795.1161728,12064768,0.28583163022994995
1770501812.2087655,12066816,0.28534024953842163
1770501854.5339253,12071936,0.2803823947906494
1770502301.3225477,12122112,0.28031113743782043
1770502588.452118,12152832,0.28804606199264526
1770502638.4819725,12158976,0.28562799096107483
1770502716.1696439,12164096,0.2858135998249054
1770502783.5138884,12172288,0.2903277575969696
1770503331.0011194,12230656,0.28166577219963074
1770503701.707627,12271616,0.2884320318698883
1770503735.4000432,12275712,0.28994986414909363
1770504031.0077014,12307456,0.2876776456832886
1770504268.4902542,12332032,0.28389525413513184
1770504360.8721266,12343296,0.2925078868865967
1770504522.1196277,12358656,0.2863914370536804
1770504597.7056587,12367872,0.28132665157318115
1770504893.6261177,12399616,0.2887752652168274
1770504910.425833,12401664,0.28243258595466614
1770505011.1038227,12413952,0.28101375699043274
1770505291.5856185,12443648,0.2870553731918335
1770505393.4138188,12451840,0.28083735704421997
1770505494.0300512,12464128,0.2870832085609436
1770505755.5742993,12491776,0.28514450788497925
1770505788.9078522,12495872,0.2867136299610138
1770505805.6521044,12497920,0.29114022850990295
1770506016.846675,12519424,0.28555548191070557
1770506025.2714062,12520448,0.29188796877861023
1770506150.8060205,12535808,0.28461453318595886
1770506200.5248644,12541952,0.2913750112056732
1770506286.3346105,12548096,0.2869899868965149
1770506512.374231,12575744,0.2915956974029541
1770506556.1058855,12576768,0.2868179678916931
1770506573.2791944,12578816,0.2812373638153076
1770507255.5897965,12653568,0.28331705927848816
1770507682.4952302,12701696,0.2908814549446106
1770508129.83899,12747776,0.28307491540908813
1770508171.8199704,12752896,0.28733906149864197
1770508425.234449,12779520,0.2974390387535095
1770508704.1285303,12809216,0.29138460755348206
1770509376.1014245,12882944,0.2923349440097809
1770509451.1851552,12892160,0.2926829755306244
1770509992.3724465,12949504,0.29365599155426025
1770510111.5466802,12960000,0.28793686628341675
1770510496.9895575,13002752,0.28947725892066956
1770510530.4704905,13006848,0.2875902056694031
1770510704.0596805,13024000,0.2835274338722229
1770510892.6171572,13046784,0.29640018939971924
1770511163.2850792,13075456,0.289993017911911
1770511196.823589,13079552,0.286222368478775
1770511398.084198,13100032,0.29632455110549927
1770511507.3339524,13113344,0.2876644730567932
1770511652.3532882,13126656,0.28733065724372864
1770511753.3048809,13138944,0.2871484160423279
1770511761.7412908,13139968,0.29112812876701355
1770511845.771803,13150208,0.28627943992614746
1770511854.1641228,13151232,0.2862703204154968
1770512256.5523596,13192192,0.2880655825138092
1770512290.1498704,13196288,0.28497403860092163
1770513183.355974,13292544,0.28425133228302
1770513402.5819488,13315072,0.2869188189506531
1770513545.154,13332480,0.29298877716064453
1770513764.7218556,13355008,0.2862592339515686
1770513856.7307825,13366272,0.2838872969150543
1770514279.0518334,13409280,0.28457269072532654
1770514692.1153154,13455360,0.2927619516849518
1770515045.785786,13494272,0.2890375852584839
1770515322.986607,13523968,0.2916514277458191
1770515669.1266499,13561856,0.28427910804748535
1770516293.070684,13629440,0.28920507431030273
1770516395.3839283,13637632,0.28886353969573975
1770516403.7927516,13638656,0.28002041578292847
1770516554.1843605,13657088,0.2956164479255676
1770516655.9122598,13665280,0.28639498353004456
1770516808.0540814,13683712,0.2824053466320038
1770516941.0994716,13696000,0.2871297001838684
1770517263.9884133,13730816,0.28190216422080994
1770517423.4801738,13750272,0.2862771153450012
1770517440.2484143,13752320,0.2806066572666168
1770517465.4590573,13755392,0.2828100323677063
1770517601.8147361,13767680,0.2797522246837616
1770517990.4226024,13810688,0.28812485933303833
1770518143.4041152,13825024,0.28651654720306396
1770518311.689164,13845504,0.2813255786895752
1770518531.8787034,13868032,0.28740668296813965
1770518918.5917819,13911040,0.29176899790763855
1770519197.6893094,13940736,0.2935638427734375
1770519383.3062036,13959168,0.28286319971084595
1770519753.9215007,14000128,0.2867991626262665
1770519999.5625181,14025728,0.2834700644016266
1770520532.3971348,14082048,0.28895053267478943
1770520608.014456,14091264,0.28759804368019104
1770520853.7086356,14116864,0.29048779606819153
1770521123.018637,14145536,0.2887887954711914
1770521216.579679,14156800,0.28355833888053894
1770521754.673712,14214144,0.28174734115600586
1770521845.844344,14225408,0.280873566865921
1770521961.2877073,14239744,0.2827838063240051
1770522097.3490305,14252032,0.27978628873825073
1770522247.0223868,14270464,0.2804359495639801
1770522433.5736976,14288896,0.2872996926307678
1770522526.3408062,14300160,0.28314489126205444
1770522611.9810836,14306304,0.27750223875045776
1770522712.8180714,14318592,0.27903419733047485
1770522805.1043935,14329856,0.2770410180091858
1770522889.1940997,14336000,0.27785080671310425
1770522899.0461774,14337024,0.2834065556526184
1770523212.144604,14370816,0.27587899565696716
1770523271.0836992,14377984,0.27955231070518494
1770524040.2107832,14462976,0.2817149758338928
1770524117.8736422,14468096,0.2820986211299896
1770524176.528622,14475264,0.27604547142982483
1770524226.707609,14481408,0.2784000635147095
1770524520.830053,14513152,0.28112709522247314
1770524529.1976864,14514176,0.28944826126098633
1770524571.1611297,14519296,0.2834492623806
1770524715.4205391,14532608,0.28235161304473877
1770524782.455146,14540800,0.2801751494407654
1770524790.8469398,14541824,0.28408190608024597
1770525414.6009665,14609408,0.2850606143474579
1770525431.501426,14611456,0.28678926825523376
1770525783.546124,14650368,0.2856485843658447
1770525791.9056542,14651392,0.2899366319179535
1770526196.304966,14692352,0.283249169588089
1770526618.0107992,14739456,0.28555506467819214
1770526827.9096358,14760960,0.284042090177536
1770527760.2593772,14862336,0.2856511175632477
1770527885.3015609,14877696,0.2824328541755676
1770528055.624078,14894080,0.28806328773498535
1770528123.1422677,14902272,0.2801342010498047
1770528434.6591961,14936064,0.2825532853603363
1770528645.637675,14957568,0.2879924476146698
1770528737.7339003,14968832,0.2891439199447632
1770528882.104293,14982144,0.27968135476112366
1770528915.826918,14986240,0.29102492332458496
1770529202.293054,15016960,0.29050785303115845
1770529244.4565563,15022080,0.28993383049964905
1770529295.0208368,15028224,0.28753525018692017
1770529387.2342234,15039488,0.29055362939834595
1770529446.9753206,15042560,0.2988421320915222
1770529572.4253473,15057920,0.29253071546554565
1770529720.5846124,15072000,0.2894881069660187
1770530330.1505992,15137792,0.29101696610450745
1770530741.756936,15183872,0.2854699492454529
1770530750.1693614,15184896,0.2902223765850067
1770530783.4944315,15188992,0.29034626483917236
1770531052.886625,15217664,0.29285958409309387
1770531153.0575824,15229952,0.294175386428833
1770531271.9010212,15240192,0.28436827659606934
1770531305.6520967,15244288,0.2921038568019867
1770531423.5278945,15258624,0.2887648046016693
1770531576.3345518,15272960,0.2864213287830353
1770531798.8417623,15296000,0.2889023721218109
1770531871.9331238,15304704,0.28921815752983093
1770531989.5971043,15319040,0.2918531596660614
1770533112.783661,15438848,0.29417163133621216
1770533247.3086116,15455232,0.29358500242233276
1770533399.3753545,15469568,0.28986474871635437
1770533516.851747,15483904,0.2910502552986145
1770533627.6410298,15493120,0.2896364629268646
1770533897.627098,15521792,0.2857511043548584
1770534057.489551,15541248,0.29506421089172363
1770534217.9427254,15556608,0.287734717130661
1770534268.3355343,15562752,0.29292985796928406
1770534393.5267038,15578112,0.28924912214279175
1770534475.2790494,15584000,0.283273309469223
1770534712.1684842,15612928,0.28713661432266235
1770534728.8165207,15614976,0.2900080382823944
1770534831.5224526,15623168,0.2852478623390198
1770535841.2202306,15733760,0.2865254282951355
1770536069.5818043,15757312,0.2831885814666748
1770536111.3906703,15762432,0.28539183735847473
1770536389.925873,15792128,0.28264856338500977
1770536686.364871,15823872,0.28248298168182373
1770536787.5473914,15836160,0.27729344367980957
1770536906.8547475,15846400,0.28323155641555786
1770537167.4906895,15874048,0.27914050221443176
1770537259.987802,15885312,0.2795315384864807
1770537538.4671235,15915008,0.28187498450279236
1770537563.6901052,15918080,0.28012099862098694
1770537630.9957867,15926272,0.28452426195144653
1770537673.0363662,15931392,0.27932024002075195
1770537817.5745618,15944704,0.2776452302932739
1770537909.5734768,15955968,0.27900606393814087
1770538297.3868895,15998976,0.2793702185153961
1770538349.6080968,16001024,0.27845895290374756
1770538765.4805052,16047104,0.2777029871940613
1770538773.8083787,16048128,0.28229790925979614
1770539135.0762315,16088064,0.27700501680374146
1770539322.1790845,16106496,0.2740534245967865
1770539633.5992799,16140288,0.2737767696380615
1770539791.453229,16159744,0.27475249767303467
1770539902.7796588,16168960,0.27393239736557007
1770540214.7600393,16202752,0.2768915295600891
1770540493.539827,16232448,0.27209463715553284
1770540594.8508134,16244736,0.27658480405807495
1770540662.007738,16252928,0.2691043019294739
1770540908.8288758,16278528,0.2703791558742523
1770541228.3168864,16313344,0.2817279100418091
1770541236.5502832,16314368,0.2749626934528351
1770541719.630743,16364544,0.2671375274658203
1770541745.1972482,16367616,0.27312541007995605
1770541762.0923564,16369664,0.2714299261569977
1770541813.045884,16375808,0.27258265018463135
1770542429.4147942,16442368,0.27244338393211365
1770542732.0427794,16475136,0.27484187483787537
1770543189.3920755,16522240,0.2662152945995331
1770543349.412367,16541696,0.2652108371257782
1770543402.3232315,16544000,0.26804468035697937
1770543511.2742584,16557056,0.2686910033226013
1770544079.589137,16617472,0.2644108831882477
1770544704.258395,16685056,0.2647160291671753
1770545142.3180978,16734208,0.2670479416847229
1770545190.11553,16736000,0.26574963331222534
1770545277.3977973,16746496,0.26967859268188477
1770545606.770231,16782336,0.265760600566864
1770545682.5811718,16791552,0.26981300115585327
1770546340.6860623,16863232,0.26639240980148315
1770546409.699228,16867328,0.2700754702091217
1770546931.784627,16926720,0.2642062306404114
1770547151.7298317,16949248,0.2624858319759369
1770547328.0605814,16966656,0.27121302485466003
1770547613.2686443,16997376,0.26512110233306885
1770547630.0069022,16999424,0.26496386528015137
1770547746.88339,17013760,0.27328506112098694
1770547771.7555785,17016832,0.26756563782691956
1770548008.847022,17041408,0.2731929123401642
1770548372.0553935,17081344,0.2763850688934326
1770548405.7276137,17085440,0.2685258090496063
1770548894.5111516,17136640,0.2689859867095947
1770549011.7353249,17150976,0.267866313457489
1770549394.4107294,17188864,0.2583908438682556
1770549419.7746723,17191936,0.2698483467102051
1770549579.4671311,17211392,0.2753431797027588
1770550012.5999405,17255424,0.26702165603637695
1770550063.6074417,17261568,0.27822840213775635
1770550072.0827558,17262592,0.26867014169692993
1770550207.3439696,17278976,0.26726555824279785
1770550344.2164164,17291264,0.2655413746833801
1770550807.137463,17343488,0.2653995454311371
1770551020.4759548,17364992,0.27626726031303406
1770551037.4241726,17367040,0.27024438977241516
1770551231.6562345,17386496,0.26683348417282104
1770551341.320506,17399808,0.27633005380630493
1770551366.4472659,17402880,0.2719650864601135
1770551459.774702,17410048,0.27288496494293213
1770551527.174456,17418240,0.2672453224658966
1770552562.5384738,17531904,0.27595531940460205
1770552842.3710847,17561600,0.2782990038394928
1770552936.1451852,17568768,0.2709389925003052
1770552944.7785563,17569792,0.2741320729255676
1770553704.7455616,17653760,0.2671896815299988
1770553763.8334012,17660928,0.26948124170303345
1770554170.7874432,17701888,0.2741100788116455
1770554651.2637455,17756160,0.27152547240257263
1770554812.2950647,17771520,0.2727751135826111
1770554820.6930034,17772544,0.27186620235443115
1770554945.5038145,17787904,0.2676129639148712
1770554953.758803,17788928,0.26879703998565674
1770555173.9304988,17811456,0.2780492901802063
1770555342.7640605,17827840,0.2714686989784241
1770555418.4075382,17837056,0.27409952878952026
1770555730.6503987,17870848,0.27366721630096436
1770556017.6389174,17901568,0.26357975602149963
1770556076.2550266,17908736,0.2663247287273407
1770556528.4930592,17954816,0.2737054228782654
1770556968.682691,18003968,0.2712114453315735
1770557052.6580713,18014208,0.2681768238544464
1770557146.683492,18021376,0.264348566532135
1770557155.0845573,18022400,0.26805973052978516
1770557188.6404786,18026496,0.2681252062320709
1770557552.177453,18066432,0.2750155031681061
1770557644.7852376,18077696,0.27073705196380615
1770557814.8718042,18094080,0.26900142431259155
1770557916.2122555,18106368,0.27467232942581177
1770558323.1076832,18147328,0.27227121591567993
1770558348.6262407,18150400,0.27484065294265747
1770558612.4843433,18178048,0.2708306312561035
1770558671.1223595,18185216,0.27126964926719666
1770558854.2283108,18207744,0.2680070996284485
1770559015.463172,18223104,0.2726581394672394
1770559082.4564235,18231296,0.27958717942237854
1770559285.3802373,18251776,0.2712846100330353
1770559385.9617848,18264064,0.2825949788093567
1770559483.776572,18272000,0.276030033826828
1770559520.8454258,18276352,0.2787068784236908
1770559554.4347534,18280448,0.2734050750732422
1770560204.0339286,18351104,0.2737078368663788
1770560847.361917,18420736,0.27685436606407166
1770561379.6219144,18477056,0.27483028173446655
1770561488.4532926,18490368,0.2724493741989136
1770561690.7046137,18510848,0.2758529484272003
1770561758.0766492,18519040,0.27853164076805115
1770562045.9807336,18549760,0.2761353850364685
1770562054.411075,18550784,0.26995670795440674
1770562190.8784735,18563072,0.26975664496421814
1770562292.3528411,18575360,0.27566006779670715
1770562359.6698775,18583552,0.2739883065223694
1770562418.129199,18590720,0.2746395170688629
1770562529.5598042,18599936,0.27797985076904297
1770562647.6859584,18614272,0.2767939567565918
1770562783.9110765,18626560,0.277876079082489
1770562859.831189,18635776,0.2743421196937561
1770563060.0306659,18656000,0.28203853964805603
1770563164.4657614,18668544,0.2802133560180664
1770563366.2564847,18689024,0.2734288275241852
1770563762.5979774,18733056,0.27840834856033325
1770564040.58925,18762752,0.2842043936252594
1770564082.4549482,18767872,0.27729395031929016
1770564090.8234694,18768896,0.2832459807395935
1770564190.9146333,18781184,0.2755545377731323
1770564318.600558,18792448,0.2796117067337036
1770565355.2218628,18906112,0.2814165949821472
1770565363.6322753,18907136,0.27915292978286743
1770565447.9383209,18913280,0.2769220769405365
1770565473.0811574,18916352,0.2753269374370575
1770565573.6289062,18928640,0.27583038806915283
1770565732.2982817,18944000,0.28038260340690613
1770566433.4487414,19020800,0.2756083905696869
1770566686.2132058,19047424,0.27859917283058167
1770566736.802804,19053568,0.2817816734313965
1770566745.2317832,19054592,0.2833775281906128
1770567074.9615011,19090432,0.28628018498420715
1770567311.6423035,19115008,0.27754074335098267
1770567555.6956515,19140608,0.2828631103038788
1770567969.6408978,19186688,0.28805750608444214
1770567994.715827,19189760,0.28585708141326904
1770568215.4873347,19212288,0.2850702702999115
1770568562.2535765,19250176,0.28098294138908386
1770568645.795572,19260416,0.28713467717170715
1770568708.7221403,19264000,0.28493067622184753
1770568713.9326503,19264512,0.2799905240535736
1770569607.3996012,19360768,0.2829718291759491
1770569624.4270859,19362816,0.2802101671695709
1770569666.7892318,19367936,0.2767929434776306
1770570232.4969778,19428352,0.2817623019218445
1770570249.3278313,19430400,0.27998846769332886
1770570544.4694912,19462144,0.28148153424263
1770570628.0573108,19472384,0.28280410170555115
1770571100.5958474,19521536,0.28515738248825073
1770571168.1462984,19529728,0.28223150968551636
1770571294.5172594,19545088,0.27948158979415894
1770571412.5211883,19555328,0.2873617708683014
1770571446.1314578,19559424,0.2860335409641266
1770571563.51621,19573760,0.2828209698200226
1770572003.3089223,19618816,0.2814900577068329
1770572079.309668,19628032,0.28299060463905334
1770572113.0455832,19632128,0.2817099392414093
1770572307.7455516,19651584,0.2854546010494232
1770572332.9866304,19654656,0.2799015939235687
1770572746.2166996,19700736,0.28371527791023254
1770573404.3004994,19772416,0.27998024225234985
1770573564.7412019,19787776,0.2763054370880127
1770573775.348003,19809280,0.277344673871994
1770573834.1322083,19816448,0.2803858518600464
1770574204.9785483,19857408,0.2811976671218872
1770574779.414708,19918848,0.27796345949172974
1770574796.303018,19920896,0.27858778834342957
1770574829.8700042,19924992,0.2903463840484619
1770575504.103219,19998720,0.28277456760406494
1770575698.364917,20018176,0.27996841073036194
1770576010.0001624,20051968,0.2863084375858307
1770576179.266388,20068352,0.2852839231491089
1770576272.3349304,20079616,0.2833242118358612
1770576677.2722871,20124672,0.28537508845329285
1770576829.7434843,20139008,0.2798019051551819
1770576838.1098547,20140032,0.28050312399864197
1770576871.7420344,20144128,0.2803712487220764
1770576980.4441245,20157440,0.2859785854816437
1770577133.3286467,20171776,0.27704745531082153
1770577183.6700568,20177920,0.2901965379714966
1770577715.609079,20234240,0.2803981900215149
1770577824.3949842,20247552,0.2798141539096832
1770578052.2278214,20271104,0.2786465287208557
1770578224.4121983,20288000,0.2748667001724243
1770578263.627052,20292608,0.28203919529914856
1770579907.8267934,20471808,0.27744027972221375
1770580119.5308254,20493312,0.2795904576778412
1770580399.0290024,20523008,0.27005505561828613
1770580695.1392128,20554752,0.2790236175060272
1770580771.3351138,20563968,0.2707110345363617
1770580966.3348897,20583424,0.27175194025039673
1770581117.5648515,20601856,0.2683672606945038
1770581549.8472867,20645888,0.27280163764953613
1770581625.404931,20655104,0.27080556750297546
1770581820.1967034,20674560,0.2712056338787079
1770582005.2504501,20697088,0.26830384135246277
1770582115.9227877,20706304,0.2667744755744934
1770582234.4403245,20720640,0.27248305082321167
1770582413.5545468,20738048,0.26698553562164307
1770582438.9335644,20741120,0.2713085114955902
1770582464.3930247,20744192,0.2732682228088379
1770582802.735595,20781056,0.26822468638420105
1770583063.7197495,20808704,0.2672838568687439
1770583139.0015683,20817920,0.26629921793937683
1770583214.063723,20827136,0.2645305097103119
1770583230.687814,20829184,0.2735690474510193
1770584024.276026,20913152,0.2689431607723236
1770584117.2578397,20924416,0.270916610956192
1770584370.8493826,20951040,0.26858651638031006
1770584624.7933922,20977664,0.2740629315376282
1770584870.4219787,21003264,0.2643306255340576
1770584895.6845596,21006336,0.2672742009162903
1770585037.6967106,21023744,0.27289432287216187
1770585873.7960398,21112832,0.2742137312889099
1770585907.3756564,21116928,0.27159541845321655
1770586069.838189,21132288,0.2680171728134155
1770586086.807979,21134336,0.27166804671287537
1770586128.919976,21139456,0.2667248845100403
1770586179.6285486,21145600,0.26938676834106445
1770586316.4396753,21157888,0.27621743083000183
1770586383.8599746,21166080,0.2709115445613861
1770586713.1891088,21201920,0.27207136154174805
1770586882.628793,21218304,0.27765387296676636
1770587551.022302,21291008,0.2742481827735901
1770587593.006819,21296128,0.2725324034690857
1770587805.7213445,21317632,0.2745712399482727
1770587822.6307385,21319680,0.2730399966239929
1770587923.5243738,21331968,0.27658596634864807
1770587990.783693,21340160,0.2750999629497528
1770588076.5844924,21346304,0.2687035799026489
1770588294.5763383,21372928,0.27541446685791016
1770588363.7517495,21377024,0.27076810598373413
1770588566.21515,21401600,0.2797432839870453
1770588685.8343275,21411840,0.27128010988235474
1770588879.1094358,21435392,0.279438316822052
1770589006.7161307,21446656,0.27612924575805664
1770589310.917069,21479424,0.2751900553703308
1770589545.6856549,21504000,0.2750389575958252


==> data/obs_hist_equal/Equalized_Observation.csv <==
x,y
7.500000000000000000e-01,9.843750000000000000e-01
8.906250000000000000e-01,8.750000000000000000e-01
4.843750000000000000e-01,9.375000000000000000e-01
4.218750000000000000e-01,8.906250000000000000e-01
8.437500000000000000e-01,7.031250000000000000e-01
7.656250000000000000e-01,6.250000000000000000e-01
6.093750000000000000e-01,6.875000000000000000e-01
2.968750000000000000e-01,7.968750000000000000e-01
5.937500000000000000e-01,6.406250000000000000e-01
5.000000000000000000e-01,6.562500000000000000e-01
0.000000000000000000e+00,7.812500000000000000e-01
1.875000000000000000e-01,7.500000000000000000e-01
2.187500000000000000e-01,7.343750000000000000e-01
4.375000000000000000e-01,6.093750000000000000e-01
-3.125000000000000000e-02,5.937500000000000000e-01
9.687500000000000000e-01,5.625000000000000000e-01
7.968750000000000000e-01,5.781250000000000000e-01
9.531250000000000000e-01,3.593750000000000000e-01
5.625000000000000000e-01,4.218750000000000000e-01
4.531250000000000000e-01,3.906250000000000000e-01
2.343750000000000000e-01,4.843750000000000000e-01
3.437500000000000000e-01,4.062500000000000000e-01
2.812500000000000000e-01,3.437500000000000000e-01
9.375000000000000000e-01,2.500000000000000000e-01
8.750000000000000000e-01,1.718750000000000000e-01
6.875000000000000000e-01,1.406250000000000000e-01
7.031250000000000000e-01,9.375000000000000000e-02
9.062500000000000000e-01,0.000000000000000000e+00
-4.843750000000000000e-01,9.531250000000000000e-01
-2.968750000000000000e-01,9.062500000000000000e-01
3.906250000000000000e-01,1.562500000000000000e-02
1.562500000000000000e-01,7.812500000000000000e-02
-4.218750000000000000e-01,8.437500000000000000e-01
-6.406250000000000000e-01,9.218750000000000000e-01
-6.093750000000000000e-01,8.281250000000000000e-01
-4.687500000000000000e-02,7.656250000000000000e-01
5.156250000000000000e-01,-4.687500000000000000e-02
6.406250000000000000e-01,-1.875000000000000000e-01
-4.375000000000000000e-01,6.718750000000000000e-01
9.375000000000000000e-02,-9.375000000000000000e-02
4.687500000000000000e-02,-1.093750000000000000e-01
1.718750000000000000e-01,-1.406250000000000000e-01
-7.343750000000000000e-01,7.187500000000000000e-01
6.562500000000000000e-01,-2.968750000000000000e-01
7.187500000000000000e-01,-3.125000000000000000e-01
-2.031250000000000000e-01,3.750000000000000000e-01
-5.468750000000000000e-01,5.468750000000000000e-01
2.031250000000000000e-01,-2.812500000000000000e-01
-6.250000000000000000e-01,4.531250000000000000e-01
-9.375000000000000000e-02,2.812500000000000000e-01
5.781250000000000000e-01,-3.593750000000000000e-01
-1.562500000000000000e-01,2.187500000000000000e-01
8.593750000000000000e-01,-5.312500000000000000e-01
7.343750000000000000e-01,-5.156250000000000000e-01
-2.187500000000000000e-01,1.562500000000000000e-01
-3.593750000000000000e-01,2.031250000000000000e-01
-5.156250000000000000e-01,2.656250000000000000e-01
4.062500000000000000e-01,-4.375000000000000000e-01
-2.656250000000000000e-01,1.093750000000000000e-01
5.312500000000000000e-01,-5.781250000000000000e-01
-4.062500000000000000e-01,4.687500000000000000e-02
4.687500000000000000e-01,-6.718750000000000000e-01
-5.000000000000000000e-01,6.250000000000000000e-02
1.406250000000000000e-01,-5.937500000000000000e-01
3.125000000000000000e-01,-6.875000000000000000e-01
-8.125000000000000000e-01,8.593750000000000000e-01
-9.843750000000000000e-01,9.687500000000000000e-01
2.500000000000000000e-01,-7.187500000000000000e-01
7.812500000000000000e-02,-7.031250000000000000e-01
-1.875000000000000000e-01,-7.812500000000000000e-02
-7.812500000000000000e-02,-1.562500000000000000e-01
-1.406250000000000000e-01,-1.250000000000000000e-01
-3.750000000000000000e-01,-3.125000000000000000e-02
7.812500000000000000e-01,-7.812500000000000000e-01
8.281250000000000000e-01,-7.968750000000000000e-01
-1.250000000000000000e-01,-2.031250000000000000e-01
1.562500000000000000e-02,-7.343750000000000000e-01
-6.718750000000000000e-01,-6.250000000000000000e-02
6.250000000000000000e-02,-7.500000000000000000e-01
-4.687500000000000000e-01,-2.343750000000000000e-01
-9.062500000000000000e-01,8.125000000000000000e-01
-4.531250000000000000e-01,-2.500000000000000000e-01
3.125000000000000000e-02,-7.656250000000000000e-01
3.750000000000000000e-01,-8.281250000000000000e-01
1.250000000000000000e-01,-8.125000000000000000e-01
-7.500000000000000000e-01,-1.718750000000000000e-01
-7.187500000000000000e-01,-2.187500000000000000e-01
-1.093750000000000000e-01,-2.656250000000000000e-01
6.718750000000000000e-01,-8.593750000000000000e-01
6.250000000000000000e-01,-8.437500000000000000e-01
-2.343750000000000000e-01,-3.281250000000000000e-01
-2.500000000000000000e-01,-3.437500000000000000e-01
-8.593750000000000000e-01,5.156250000000000000e-01
-7.656250000000000000e-01,3.125000000000000000e-01
-8.906250000000000000e-01,5.312500000000000000e-01
-8.750000000000000000e-01,4.375000000000000000e-01
-9.375000000000000000e-01,5.000000000000000000e-01
-1.000000000000000000e+00,4.687500000000000000e-01
-9.687500000000000000e-01,3.281250000000000000e-01
-6.250000000000000000e-02,-3.906250000000000000e-01
-1.718750000000000000e-01,-4.062500000000000000e-01
5.468750000000000000e-01,-8.750000000000000000e-01
8.125000000000000000e-01,-9.375000000000000000e-01
-3.125000000000000000e-01,-4.843750000000000000e-01
-3.906250000000000000e-01,-4.531250000000000000e-01
-8.437500000000000000e-01,2.343750000000000000e-01
-5.312500000000000000e-01,-4.218750000000000000e-01
-8.281250000000000000e-01,1.875000000000000000e-01
-9.531250000000000000e-01,2.968750000000000000e-01
-6.875000000000000000e-01,-3.750000000000000000e-01
-5.937500000000000000e-01,-4.687500000000000000e-01
-1.562500000000000000e-02,-8.906250000000000000e-01
1.093750000000000000e-01,-9.062500000000000000e-01
3.593750000000000000e-01,-9.218750000000000000e-01
-6.562500000000000000e-01,-5.000000000000000000e-01
-9.218750000000000000e-01,1.250000000000000000e-01
9.843750000000000000e-01,-9.531250000000000000e-01
9.218750000000000000e-01,-1.000000000000000000e+00
-2.812500000000000000e-01,-6.093750000000000000e-01
-3.281250000000000000e-01,-6.406250000000000000e-01
-3.437500000000000000e-01,-6.562500000000000000e-01
-5.625000000000000000e-01,-5.625000000000000000e-01
-7.812500000000000000e-01,3.125000000000000000e-02
-7.031250000000000000e-01,-5.468750000000000000e-01
2.656250000000000000e-01,-9.687500000000000000e-01
3.281250000000000000e-01,-9.843750000000000000e-01
-7.968750000000000000e-01,-1.562500000000000000e-02
-5.781250000000000000e-01,-6.250000000000000000e-01


==> data/obs_hist_equal/Observation.csv <==
x,y
1.015723466873168945e+00,1.019214391708374023e+00
1.017329692840576172e+00,1.003714561462402344e+00
1.008441686630249023e+00,1.014257907867431641e+00
1.007422924041748047e+00,1.005083084106445312e+00
1.016555309295654297e+00,9.101543426513671875e-01
1.016008853912353516e+00,9.047302007675170898e-01
1.010530471801757812e+00,9.084649085998535156e-01
1.003210067749023438e+00,9.192755222320556641e-01
1.010292530059814453e+00,9.058358669281005859e-01
1.009104251861572266e+00,9.061598777770996094e-01
1.000683307647705078e+00,9.190845489501953125e-01
1.002026557922363281e+00,9.153680801391601562e-01
1.002280473709106445e+00,9.143735170364379883e-01
1.007520437240600586e+00,9.018479585647583008e-01
1.000094652175903320e+00,9.007101058959960938e-01
1.018823623657226562e+00,8.195959329605102539e-01
1.016237258911132812e+00,8.198441267013549805e-01
1.018044710159301758e+00,8.011567592620849609e-01
1.010076761245727539e+00,8.054850101470947266e-01
1.008173704147338867e+00,8.051093816757202148e-01
1.002416849136352539e+00,8.119970560073852539e-01
1.004004716873168945e+00,8.053622245788574219e-01
1.003203153610229492e+00,8.011556863784790039e-01
1.018010854721069336e+00,7.141083478927612305e-01
1.016783475875854492e+00,7.055658102035522461e-01
1.013778924942016602e+00,7.036064863204956055e-01
1.014413118362426758e+00,6.155072450637817383e-01
1.017526149749755859e+00,6.052035093307495117e-01
7.877579927444458008e-01,1.016120195388793945e+00
7.917222976684570312e-01,1.005644798278808594e+00
1.006790399551391602e+00,6.056841611862182617e-01
1.001723527908325195e+00,6.121481657028198242e-01
7.891223430633544922e-01,1.001156330108642578e+00
7.827706336975097656e-01,1.005986928939819336e+00
7.832318544387817383e-01,1.000154495239257812e+00
7.971569299697875977e-01,9.160280227661132812e-01
1.009261131286621094e+00,5.175901651382446289e-01
1.012379169464111328e+00,5.070072412490844727e-01
7.888023853302001953e-01,9.078884124755859375e-01
1.001349925994873047e+00,5.161911249160766602e-01
1.000901937484741211e+00,5.131523609161376953e-01
1.001818895339965820e+00,5.114300251007080078e-01
7.790988683700561523e-01,9.120737314224243164e-01
1.012485265731811523e+00,4.178210496902465820e-01
1.014556646347045898e+00,4.093363285064697266e-01
7.938331365585327148e-01,8.024288415908813477e-01
7.847700119018554688e-01,8.166677951812744141e-01
1.002132415771484375e+00,4.184608459472656250e-01
7.830638885498046875e-01,8.068325519561767578e-01
7.962900400161743164e-01,7.168090343475341797e-01
1.010273218154907227e+00,3.179739713668823242e-01
7.949230670928955078e-01,7.087411880493164062e-01
1.016711711883544922e+00,3.003944158554077148e-01
1.015253543853759766e+00,3.008451461791992188e-01
7.934401035308837891e-01,7.050577402114868164e-01
7.912336587905883789e-01,7.072489261627197266e-01
7.860833406448364258e-01,7.151306867599487305e-01
1.007109642028808594e+00,3.091170787811279297e-01
7.917531728744506836e-01,6.196935176849365234e-01
1.009995222091674805e+00,2.134165763854980469e-01
7.895987033843994141e-01,6.073316335678100586e-01
1.008289098739624023e+00,2.053179740905761719e-01
7.871601581573486328e-01,6.076097488403320312e-01
1.001698493957519531e+00,2.099001407623291016e-01
1.003457069396972656e+00,2.053039073944091797e-01
5.689282417297363281e-01,1.002209901809692383e+00
5.581334829330444336e-01,1.016372203826904297e+00
1.002557039260864258e+00,2.001087665557861328e-01
1.001283407211303711e+00,2.018210887908935547e-01
7.942708730697631836e-01,5.165890455245971680e-01
7.967110872268676758e-01,5.112516880035400391e-01
7.956767082214355469e-01,5.125408172607421875e-01
7.910279035568237305e-01,5.186803340911865234e-01
1.016112804412841797e+00,1.091914176940917969e-01
1.016491651535034180e+00,1.054329872131347656e-01
7.957625389099121094e-01,5.040555000305175781e-01
1.000826120376586914e+00,1.195517778396606445e-01
7.816749811172485352e-01,5.173559188842773438e-01
1.001027584075927734e+00,1.157425642013549805e-01
7.878789901733398438e-01,5.026615858078002930e-01
5.619338750839233398e-01,9.194797277450561523e-01
7.879548072814941406e-01,5.019528865814208984e-01
1.000875949859619141e+00,1.126147508621215820e-01
1.004672050476074219e+00,1.007539033889770508e-01
1.001594543457031250e+00,1.054010391235351562e-01
7.780137062072753906e-01,5.098003149032592773e-01
7.791075706481933594e-01,5.030251741409301758e-01
7.958316802978515625e-01,4.186701774597167969e-01
1.012940168380737305e+00,1.518118381500244141e-02
1.011652946472167969e+00,1.551997661590576172e-02
7.926095724105834961e-01,4.081346988677978516e-01
7.920968532562255859e-01,4.055924415588378906e-01
5.657962560653686523e-01,8.155840635299682617e-01
5.714863538742065430e-01,8.007810115814208984e-01
5.619865655899047852e-01,8.155860900878906250e-01
5.643136501312255859e-01,8.066142797470092773e-01
5.603926181793212891e-01,8.138104677200317383e-01
5.557569265365600586e-01,8.118149042129516602e-01
5.599588155746459961e-01,8.010518550872802734e-01
7.969590425491333008e-01,3.110829591751098633e-01
7.946462631225585938e-01,3.097264766693115234e-01
1.010038137435913086e+00,-8.465075492858886719e-02
1.016253948211669922e+00,-9.977358579635620117e-02
7.915617227554321289e-01,3.048341274261474609e-01
7.896983623504638672e-01,3.076471090316772461e-01
5.666549205780029297e-01,7.131696939468383789e-01
7.855460643768310547e-01,3.095008134841918945e-01
5.685720443725585938e-01,7.061856985092163086e-01
5.601402521133422852e-01,7.196197509765625000e-01
7.811243534088134766e-01,3.128614425659179688e-01
7.842092514038085938e-01,3.054014444351196289e-01
1.000565290451049805e+00,-8.702605962753295898e-02
1.001369714736938477e+00,-9.096652269363403320e-02
1.004649877548217773e+00,-9.928929805755615234e-02
7.822753190994262695e-01,3.034915924072265625e-01
5.615245103836059570e-01,7.022767066955566406e-01
1.019457817077636719e+00,-1.812187433242797852e-01
1.017766952514648438e+00,-1.950480341911315918e-01
7.917529344558715820e-01,2.077816724777221680e-01
7.915174961090087891e-01,2.072212696075439453e-01
7.912513017654418945e-01,2.060526609420776367e-01
7.845227718353271484e-01,2.147189378738403320e-01
5.710544586181640625e-01,6.064352989196777344e-01
7.808389663696289062e-01,2.181006669998168945e-01
1.003059625625610352e+00,-1.841356754302978516e-01
1.003910541534423828e+00,-1.868884563446044922e-01
5.691635608673095703e-01,6.031103134155273438e-01
7.843886613845825195e-01,2.076907157897949219e-01


==> data/obs_hist_equal/all_items.csv <==
x,y
3.486582040786743164e-01,1.578366756439208984e-02
-3.162676692008972168e-01,-7.915335297584533691e-01
3.500999212265014648e-01,2.082870006561279297e-01
5.697252750396728516e-01,5.083630084991455078e-01
-9.339761734008789062e-02,9.169883728027343750e-01
3.336315155029296875e-01,-8.968288302421569824e-01
-3.258919715881347656e-01,-3.978250026702880859e-01
3.435565233230590820e-01,-8.813285231590270996e-01
1.218670606613159180e-01,7.063876390457153320e-01
-5.443438291549682617e-01,9.108326435089111328e-01
-5.390983819961547852e-01,-9.597998857498168945e-02
-3.198431134223937988e-01,5.064016580581665039e-01
1.001309871673583984e+00,-1.898938417434692383e-01
3.428655862808227539e-01,6.100616455078125000e-01
7.892075777053833008e-01,8.184013366699218750e-01
-9.864004850387573242e-01,-4.990689158439636230e-01
1.277546882629394531e-01,-5.875198841094970703e-01
7.969847917556762695e-01,2.105501890182495117e-01
-9.921585321426391602e-01,-5.967478156089782715e-01
-5.407844185829162598e-01,-1.832256317138671875e-01
7.819287776947021484e-01,-1.884924173355102539e-01
-7.707382440567016602e-01,-3.886241316795349121e-01
1.216435432434082031e-01,5.096815824508666992e-01
5.739079713821411133e-01,-3.930631875991821289e-01
-9.888765811920166016e-01,-1.846113801002502441e-01
7.800338268280029297e-01,-5.851212739944458008e-01
1.281852722167968750e-01,-6.816872358322143555e-01
3.359541893005371094e-01,1.011290788650512695e+00
7.881803512573242188e-01,-5.939428210258483887e-01
-7.677443027496337891e-01,6.159541606903076172e-01
3.388788700103759766e-01,5.129401683807373047e-01
-1.038682460784912109e-01,-7.814807295799255371e-01
-3.280513882637023926e-01,8.155089616775512695e-01
1.010587930679321289e+00,1.117651462554931641e-01
1.014605283737182617e+00,-9.821967482566833496e-01
1.146547794342041016e-01,7.216453552246093750e-03
1.297194957733154297e-01,-8.867442607879638672e-01
-5.421764850616455078e-01,5.163854360580444336e-01
-1.074541807174682617e-01,-1.890471577644348145e-01
-9.986674785614013672e-01,1.064956188201904297e-02
5.623493194580078125e-01,7.037353515625000000e-01
5.666007995605468750e-01,9.168952703475952148e-01
1.003856897354125977e+00,-3.967668414115905762e-01
-3.231970667839050293e-01,-7.920605540275573730e-01
3.338541984558105469e-01,-8.894184231758117676e-01
-3.313297629356384277e-01,3.060245513916015625e-01
-9.998919367790222168e-01,1.001327276229858398e+00
-9.847581982612609863e-01,-9.995698928833007812e-01
5.629147291183471680e-01,-6.926528811454772949e-01
1.212748289108276367e-01,6.095597743988037109e-01
-3.273518681526184082e-01,-8.956024646759033203e-01
-7.589519023895263672e-01,-8.904348611831665039e-01
-3.271817564964294434e-01,8.178890943527221680e-01
1.018649816513061523e+00,1.114528179168701172e-01
-3.274484872817993164e-01,5.043133497238159180e-01
3.417043685913085938e-01,4.100669622421264648e-01
1.129739284515380859e-01,-6.844026446342468262e-01
-9.848914146423339844e-01,5.019102096557617188e-01
-7.626625299453735352e-01,6.037945747375488281e-01
-9.916070699691772461e-01,8.172194957733154297e-01
1.015594244003295898e+00,9.037966728210449219e-01
-3.318624496459960938e-01,-3.983597159385681152e-01
-3.263317346572875977e-01,-4.977248311042785645e-01
3.406481742858886719e-01,8.119268417358398438e-01
1.009240627288818359e+00,9.156310558319091797e-01
-3.265278935432434082e-01,-8.841938376426696777e-01
3.480298519134521484e-01,-8.866645097732543945e-01
7.959086894989013672e-01,-5.996018648147583008e-01
-3.189660310745239258e-01,6.192761659622192383e-01
-1.109275817871093750e-01,4.022802114486694336e-01
7.928245067596435547e-01,-4.986743927001953125e-01
-9.859907627105712891e-02,-9.986224770545959473e-01
5.651880502700805664e-01,1.191651821136474609e-01
-3.151221871376037598e-01,3.065074682235717773e-01
-5.400896668434143066e-01,3.066471815109252930e-01
-7.766176462173461914e-01,-9.719538688659667969e-02
-1.053844690322875977e-01,-5.952726602554321289e-01
5.741677284240722656e-01,-5.999323725700378418e-01
1.217067241668701172e-01,-2.894272208213806152e-01
-5.394146442413330078e-01,-7.919831275939941406e-01
1.007722854614257812e+00,-7.884789705276489258e-01
7.928305864334106445e-01,2.870202064514160156e-03
5.746117830276489258e-01,1.014809370040893555e+00
5.698344707489013672e-01,-1.809417605400085449e-01
-9.766906499862670898e-02,4.026312828063964844e-01
5.677832365036010742e-01,-6.848042011260986328e-01
1.002505064010620117e+00,7.158045768737792969e-01
3.381967544555664062e-01,3.135180473327636719e-01
-1.051369309425354004e-01,-7.844368815422058105e-01
1.147466897964477539e-01,1.137531995773315430e-01
1.297955513000488281e-01,-2.883288860321044922e-01
1.013610124588012695e+00,-5.903697013854980469e-01
1.265035867691040039e-01,9.166998863220214844e-01
5.668427944183349609e-01,9.184935092926025391e-01
3.403337001800537109e-01,-7.826391458511352539e-01
7.781521081924438477e-01,6.110806465148925781e-01
-5.505093932151794434e-01,8.133580684661865234e-01
1.009383201599121094e+00,-9.863577485084533691e-01
3.432129621505737305e-01,1.085965633392333984e-01
1.013702154159545898e+00,7.143360376358032227e-01
1.253004074096679688e-01,1.144765615463256836e-01
1.007486581802368164e+00,9.035966396331787109e-01
-3.212109208106994629e-01,8.058700561523437500e-01
1.162303686141967773e-01,1.019299507141113281e+00
-7.768098115921020508e-01,-3.898438215255737305e-01
-7.658702135086059570e-01,-9.959524273872375488e-01
-5.412301421165466309e-01,-9.825862050056457520e-01
1.006222724914550781e+00,7.121506929397583008e-01
-7.643189430236816406e-01,-2.954679727554321289e-01
-5.526064634323120117e-01,7.040119171142578125e-01
1.009293079376220703e+00,-7.898957729339599609e-01
3.394278287887573242e-01,-6.973109245300292969e-01
5.566283464431762695e-01,-7.812513709068298340e-01
7.864090204238891602e-01,9.128109216690063477e-01
-3.237376213073730469e-01,-3.997256755828857422e-01
1.017237663269042969e+00,8.151707649230957031e-01
-9.891218543052673340e-01,-9.898589253425598145e-01
-5.440987348556518555e-01,-2.889221906661987305e-01
3.522617816925048828e-01,1.081836223602294922e-02
7.842496633529663086e-01,3.030730485916137695e-01
5.751734972000122070e-01,-8.969148993492126465e-01
7.788984775543212891e-01,1.108560562133789062e-01
5.563280582427978516e-01,2.028256654739379883e-01
-7.620187401771545410e-01,-6.880036592483520508e-01
1.005729436874389648e+00,-2.949653267860412598e-01
-9.838069677352905273e-01,1.461946964263916016e-02
1.301900148391723633e-01,-6.878319978713989258e-01
1.014179229736328125e+00,-8.664727210998535156e-02
-9.974435567855834961e-01,-1.922513246536254883e-01
3.522247076034545898e-01,-8.642524480819702148e-02
3.400406837463378906e-01,-9.807510972023010254e-01
-5.391772985458374023e-01,9.073518514633178711e-01
-7.756496667861938477e-01,3.049815893173217773e-01
-5.512215495109558105e-01,4.019229412078857422e-01
5.704556703567504883e-01,-8.910612463951110840e-01
1.001122236251831055e+00,-7.948811054229736328e-01
7.778575420379638672e-01,-1.975562572479248047e-01
3.356386423110961914e-01,-9.892531633377075195e-01
-9.882447719573974609e-01,-9.868032336235046387e-01
-9.867838621139526367e-01,-8.782809972763061523e-02
-7.589969038963317871e-01,-4.978003501892089844e-01
7.835760116577148438e-01,3.084840774536132812e-01
5.671852827072143555e-01,-8.911363482475280762e-01
3.397291898727416992e-01,-4.998045563697814941e-01
1.015223026275634766e+00,-9.836504459381103516e-01
7.821501493453979492e-01,1.005309104919433594e+00
-1.105179786682128906e-01,-1.902287602424621582e-01
7.830585241317749023e-01,8.029111623764038086e-01
1.251488924026489258e-01,-1.939051747322082520e-01
-9.925484657287597656e-02,8.135184049606323242e-01
-7.654346823692321777e-01,-3.840429782867431641e-01
-3.155554533004760742e-01,-8.848641514778137207e-01
-1.094334721565246582e-01,9.108476638793945312e-01
7.868806123733520508e-01,-8.816245794296264648e-01
1.128076314926147461e-01,-5.947660803794860840e-01
-5.381758213043212891e-01,-5.958939790725708008e-01
3.351358175277709961e-01,1.130745410919189453e-01
1.017781972885131836e+00,-6.833511590957641602e-01
7.858377695083618164e-01,-9.899736046791076660e-01
5.729202032089233398e-01,-5.841467380523681641e-01
3.412170410156250000e-01,-3.934125900268554688e-01
-7.607622742652893066e-01,9.158676862716674805e-01
-7.640010714530944824e-01,1.016124248504638672e+00
3.460668325424194336e-01,9.019987583160400391e-01
-7.742215394973754883e-01,4.159823656082153320e-01
7.889115810394287109e-01,4.020746946334838867e-01
-9.862061738967895508e-01,2.045069932937622070e-01
1.008114337921142578e+00,3.189116716384887695e-01
5.720216035842895508e-01,6.199070215225219727e-01
-7.666715383529663086e-01,-6.915308237075805664e-01
3.365284204483032227e-01,-1.923122406005859375e-01
1.018677711486816406e+00,7.015905380249023438e-01
1.284252405166625977e-01,6.071789264678955078e-01
-3.134601712226867676e-01,-3.871878981590270996e-01
5.602468252182006836e-01,-2.808442711830139160e-01
5.725966691970825195e-01,5.088036060333251953e-01
7.972912788391113281e-01,2.013343572616577148e-01
-1.002842783927917480e-01,6.095498800277709961e-01
-5.366454124450683594e-01,1.005368232727050781e+00
-1.064038276672363281e-01,-8.938074707984924316e-01
1.014312744140625000e+00,5.532741546630859375e-03
3.427078723907470703e-01,-6.884676218032836914e-01
5.681637525558471680e-01,-9.841161966323852539e-01
-3.146223425865173340e-01,-1.892232894897460938e-01
-3.182687163352966309e-01,-9.888947010040283203e-02
3.495969772338867188e-01,-7.848420143127441406e-01
-9.891457557678222656e-01,5.144491195678710938e-01
-5.487722158432006836e-01,7.107398509979248047e-01
-1.069396734237670898e-01,-3.925085067749023438e-01
-7.721620202064514160e-01,2.014532089233398438e-01
-5.537517666816711426e-01,6.072337627410888672e-01
1.012654542922973633e+00,-5.971965789794921875e-01
3.370221853256225586e-01,-9.989267587661743164e-01
1.153166294097900391e-01,5.032988786697387695e-01
-5.417457222938537598e-01,-5.825014114379882812e-01
-7.677932977676391602e-01,-1.871643066406250000e-01
1.172143220901489258e-01,-2.802783846855163574e-01
-1.097007989883422852e-01,1.846373081207275391e-02
-7.592298388481140137e-01,-8.133685588836669922e-02
5.636951923370361328e-01,-7.805215120315551758e-01
-9.238982200622558594e-02,6.195944547653198242e-01
7.938894033432006836e-01,1.143571138381958008e-01
-3.264560103416442871e-01,5.028728246688842773e-01
7.798918485641479492e-01,8.041042089462280273e-01
-9.940670728683471680e-01,-9.916913509368896484e-01
1.187750101089477539e-01,-1.869174838066101074e-01
3.529524803161621094e-01,7.029036283493041992e-01
-5.493990182876586914e-01,5.112730264663696289e-01
-3.303719758987426758e-01,-8.975643515586853027e-01
1.248935461044311523e-01,-8.851512074470520020e-01
-3.302094936370849609e-01,1.046702861785888672e-01
1.001041173934936523e+00,7.113869190216064453e-01
-3.326745033264160156e-01,7.028279304504394531e-01
1.011476516723632812e+00,8.176684379577636719e-03
-5.416224002838134766e-01,-2.957701683044433594e-01
3.515443801879882812e-01,-2.906150817871093750e-01
-7.641513347625732422e-01,-2.999955415725708008e-01
3.411502838134765625e-01,-2.858108282089233398e-01
-9.824898838996887207e-01,-7.824038863182067871e-01
7.831979990005493164e-01,-7.976309061050415039e-01
3.379569053649902344e-01,-6.908481121063232422e-01
-5.371863245964050293e-01,-4.945381283760070801e-01
-5.520271062850952148e-01,-7.897222042083740234e-01
3.377351760864257812e-01,5.128955841064453125e-01
-3.196532130241394043e-01,9.161249399185180664e-01
3.509746789932250977e-01,-4.827390909194946289e-01
-7.581286430358886719e-01,5.155802965164184570e-01
-5.486609339714050293e-01,4.167681932449340820e-01
3.369002342224121094e-01,5.081833600997924805e-01
3.440459966659545898e-01,5.054399967193603516e-01
-9.748965501785278320e-02,2.784609794616699219e-03
7.873877286911010742e-01,3.103767633438110352e-01
-9.903723001480102539e-02,8.036878108978271484e-01
-3.185774683952331543e-01,-2.980979681015014648e-01
-9.871581196784973145e-01,9.156124591827392578e-01
5.733047723770141602e-01,-8.165961503982543945e-02
-5.366541147232055664e-01,1.624345779418945312e-03
-7.761479616165161133e-01,-3.967050313949584961e-01
-9.887976050376892090e-01,4.097735881805419922e-01
-9.800723195075988770e-01,1.732563972473144531e-02
1.010863065719604492e+00,-8.890944719314575195e-01
-9.350198507308959961e-02,1.003149271011352539e+00
1.010977506637573242e+00,-2.862715721130371094e-01
-9.866382479667663574e-01,-1.941591501235961914e-01
-1.042312979698181152e-01,5.030902624130249023e-01
3.409326076507568359e-01,2.163695096969604492e-01
-5.451767444610595703e-01,-5.881270170211791992e-01
3.374007940292358398e-01,3.178665637969970703e-01
-3.164910674095153809e-01,-9.934803843498229980e-01
5.644952058792114258e-01,4.021075963973999023e-01
-9.635597467422485352e-02,-3.885582685470581055e-01
3.474712371826171875e-01,1.000711917877197266e+00
1.186745166778564453e-01,-4.935137033462524414e-01
-3.160973191261291504e-01,-8.977342844009399414e-01
-9.939407110214233398e-01,-9.970978498458862305e-01
-9.838384389877319336e-01,-9.923940896987915039e-02
-5.374338030815124512e-01,-8.875666260719299316e-01
-5.392310619354248047e-01,4.058375358581542969e-01
-7.710738182067871094e-01,7.194557189941406250e-01
-1.004126667976379395e-01,4.161057472229003906e-01
-9.734785556793212891e-02,8.048384189605712891e-01
-5.408831834793090820e-01,-9.503501653671264648e-02
7.892714738845825195e-01,3.140482902526855469e-01
-9.882672429084777832e-01,-9.815250039100646973e-01
-9.986538290977478027e-01,7.097007036209106445e-01
-7.619658112525939941e-01,1.938569545745849609e-02
5.559085607528686523e-01,8.185214996337890625e-01
-9.202963113784790039e-02,-5.939295291900634766e-01
1.003626108169555664e+00,1.186637878417968750e-01
1.131355762481689453e-01,2.025903463363647461e-01
7.882971763610839844e-01,2.078284025192260742e-01
7.886680364608764648e-01,5.014897584915161133e-01
1.017709255218505859e+00,-1.981034874916076660e-01
3.341401815414428711e-01,-2.995100021362304688e-01
-7.636083960533142090e-01,-5.846649408340454102e-01
-5.408957004547119141e-01,4.079108238220214844e-01
1.001809358596801758e+00,1.148717403411865234e-01
5.727425813674926758e-01,-9.996021389961242676e-01
-3.163333535194396973e-01,6.144341230392456055e-01
-5.536401867866516113e-01,-5.861023068428039551e-01
3.389420509338378906e-01,5.170531272888183594e-01
1.299002170562744141e-01,-9.450525045394897461e-02
3.359975814819335938e-01,-4.931390285491943359e-01
7.900406122207641602e-01,-3.996678590774536133e-01
-9.912818670272827148e-02,4.064121246337890625e-01
-9.884120821952819824e-01,-9.551519155502319336e-02
-5.395567417144775391e-01,-9.968014955520629883e-01
-3.327046036720275879e-01,9.820461273193359375e-04
-5.420125722885131836e-01,4.171099662780761719e-01
-7.684773206710815430e-01,6.177334785461425781e-01
-7.624745965003967285e-01,-4.829803109169006348e-01
-9.812595248222351074e-01,5.147525072097778320e-01
-5.532994270324707031e-01,1.649427413940429688e-02
1.162480115890502930e-01,-7.941378355026245117e-01
1.289114952087402344e-01,8.040442466735839844e-01
-9.859485626220703125e-01,-2.857236266136169434e-01
-7.769623398780822754e-01,-7.818844318389892578e-01
-1.008539795875549316e-01,-9.941780567169189453e-01
-9.665066003799438477e-02,-6.872753500938415527e-01
-5.440770387649536133e-01,-2.998464703559875488e-01
7.877424955368041992e-01,-4.832887649536132812e-01
-5.455606579780578613e-01,-5.949945449829101562e-01
-5.409407615661621094e-01,-5.992796421051025391e-01
7.863955497741699219e-01,-9.973157048225402832e-01
-5.543715953826904297e-01,8.110090494155883789e-01
7.871646881103515625e-01,3.043789863586425781e-01
1.009986162185668945e+00,-2.819226980209350586e-01
-3.199732303619384766e-01,-9.958689212799072266e-01
7.840799093246459961e-01,1.168208122253417969e-01
-7.579112052917480469e-01,1.889669895172119141e-02
7.911127805709838867e-01,-8.953385949134826660e-01
5.671839714050292969e-01,8.127375841140747070e-01
-3.148629665374755859e-01,-4.811857342720031738e-01
-9.610855579376220703e-02,-5.994398593902587891e-01
-9.615230560302734375e-02,5.127414464950561523e-01
7.871619462966918945e-01,5.100055932998657227e-01
-3.236319422721862793e-01,7.083600759506225586e-01
1.005347013473510742e+00,9.085094928741455078e-01
-3.260126113891601562e-01,-9.989208579063415527e-01
-9.899862408638000488e-01,7.129956483840942383e-01
1.226749420166015625e-01,-3.807600140571594238e-01
1.253287792205810547e-01,-4.807281494140625000e-01
-7.767550945281982422e-01,-5.922969579696655273e-01
-9.455168247222900391e-02,-4.853070974349975586e-01
-5.502258539199829102e-01,8.095582723617553711e-01
-5.448505282402038574e-01,-2.868379354476928711e-01
1.016330003738403320e+00,3.160175085067749023e-01
1.011715888977050781e+00,1.091392040252685547e-01
-5.366712212562561035e-01,-5.912619829177856445e-01
-9.996306300163269043e-01,7.089078426361083984e-01
-7.690217494964599609e-01,5.092862844467163086e-01
-9.836196303367614746e-01,2.055011987686157227e-01
-7.735374569892883301e-01,5.042324066162109375e-01
-5.375826358795166016e-01,9.188776016235351562e-01
1.002418756484985352e+00,-9.895157814025878906e-01
1.017800331115722656e+00,7.175846099853515625e-01
-9.927206039428710938e-01,7.115167379379272461e-01
1.003658294677734375e+00,-8.986259102821350098e-01
1.004825353622436523e+00,-3.992167711257934570e-01
-3.182266950607299805e-01,-1.829667091369628906e-01
-5.544508695602416992e-01,7.019584178924560547e-01
1.132792234420776367e-01,-3.858966827392578125e-01
1.010412216186523438e+00,3.070911169052124023e-01
-7.768716812133789062e-01,-3.981024026870727539e-01
3.377668857574462891e-01,-9.162801504135131836e-02
-9.235560894012451172e-02,2.168953418731689453e-01
-3.272868394851684570e-01,-7.841238975524902344e-01
-9.816469550132751465e-01,-5.993484258651733398e-01
-9.972342848777770996e-01,8.147050142288208008e-01
-7.624801397323608398e-01,-7.924035191535949707e-01
-5.426521897315979004e-01,1.084550619125366211e-01
-3.276460766792297363e-01,-8.912726044654846191e-01
-3.148750662803649902e-01,8.109737634658813477e-01
-5.496756434440612793e-01,-2.908060550689697266e-01
-5.376882553100585938e-01,6.124707460403442383e-01
1.194965839385986328e-01,9.022793769836425781e-01
7.882472276687622070e-01,7.176973819732666016e-01
-7.713543772697448730e-01,-4.969237446784973145e-01
3.414075374603271484e-01,1.035425662994384766e-01
5.662498474121093750e-01,-6.899602413177490234e-01
-9.344679117202758789e-02,2.075542211532592773e-01
-3.317815661430358887e-01,2.032083272933959961e-01
1.133862733840942383e-01,1.588940620422363281e-03
7.937989234924316406e-01,-2.875119447708129883e-01
1.262248754501342773e-01,-5.887248516082763672e-01
5.616865158081054688e-01,8.169051408767700195e-01
3.367969989776611328e-01,4.128942489624023438e-01
-1.004598736763000488e-01,3.020564317703247070e-01
1.244304180145263672e-01,-1.855810284614562988e-01
-7.747930288314819336e-01,-8.817662596702575684e-01
7.971704006195068359e-01,1.006842851638793945e-01
1.228311061859130859e-01,-9.960315823554992676e-01
-9.979902505874633789e-01,-2.964137792587280273e-01
-5.477938652038574219e-01,9.714007377624511719e-03
7.851482629776000977e-01,2.128943204879760742e-01
-5.411133766174316406e-01,-2.926208376884460449e-01
-7.753977775573730469e-01,-8.952711820602416992e-01
-7.746765613555908203e-01,7.032676935195922852e-01
1.019990921020507812e+00,-6.909929513931274414e-01
1.125394105911254883e-01,4.171075820922851562e-01
1.127839088439941406e-01,-9.811379909515380859e-01
1.224162578582763672e-01,-1.832427978515625000e-01
-3.280404806137084961e-01,-2.894951105117797852e-01
3.502789735794067383e-01,-8.926282525062561035e-01
7.893280982971191406e-01,-5.908422470092773438e-01
1.004285097122192383e+00,-7.880570292472839355e-01
-3.246415257453918457e-01,6.036761999130249023e-01
-1.103378534317016602e-01,5.198339223861694336e-01
1.002066373825073242e+00,2.194889783859252930e-01
1.002848148345947266e+00,-6.938328742980957031e-01
7.856818437576293945e-01,1.002067327499389648e+00
-7.704439759254455566e-01,4.197325706481933594e-01
-5.506667494773864746e-01,8.081184625625610352e-01
-7.650955915451049805e-01,-3.961408734321594238e-01
5.638189315795898438e-01,7.406353950500488281e-03
1.247041225433349609e-01,-5.895031094551086426e-01
-3.329643011093139648e-01,3.077915906906127930e-01
-9.837993383407592773e-01,5.036938190460205078e-01
1.006347894668579102e+00,1.000919342041015625e+00
-5.472914576530456543e-01,1.001755237579345703e+00
1.190422773361206055e-01,-8.996512293815612793e-01
-5.549817085266113281e-01,6.103554964065551758e-01
-5.433331727981567383e-01,-3.955573439598083496e-01
5.653595924377441406e-01,5.167211294174194336e-01
1.012785196304321289e+00,9.040007591247558594e-01
-9.447646141052246094e-02,2.869367599487304688e-04
-5.453442335128784180e-01,-4.992743730545043945e-01
-5.445122122764587402e-01,-5.971188545227050781e-01
-5.486654043197631836e-01,9.095919132232666016e-01
-9.971642494201660156e-02,-1.920960545539855957e-01
-7.612712383270263672e-01,-7.869923710823059082e-01
-9.388142824172973633e-02,6.150820255279541016e-01
7.808687686920166016e-01,-5.836235284805297852e-01
3.488225936889648438e-01,7.110055685043334961e-01
-5.367539525032043457e-01,1.013130187988281250e+00
1.013347148895263672e+00,8.000470399856567383e-01
1.293776035308837891e-01,6.008470058441162109e-01
1.236356496810913086e-01,2.094271183013916016e-01
-1.019364595413208008e-01,2.121624946594238281e-01
3.462388515472412109e-01,1.047313213348388672e-01
1.124857664108276367e-01,-2.943711876869201660e-01
1.012284278869628906e+00,5.042312145233154297e-01
-3.188276886940002441e-01,6.116622686386108398e-01
1.014055967330932617e+00,-7.924591302871704102e-01
-3.154920339584350586e-01,1.019707918167114258e+00
-7.624783515930175781e-01,-7.855566143989562988e-01
-9.815474152565002441e-01,2.154138088226318359e-01
3.433125019073486328e-01,1.018475770950317383e+00
-5.498555898666381836e-01,-9.371888637542724609e-02
5.710755586624145508e-01,3.082201480865478516e-01
-9.841018319129943848e-01,9.147818088531494141e-01
5.731780529022216797e-01,-7.978126406669616699e-01
5.615805387496948242e-01,-2.879880070686340332e-01
1.015303373336791992e+00,-8.846819400787353516e-02
-1.093677282333374023e-01,-6.934173107147216797e-01
7.901504039764404297e-01,-7.801747322082519531e-01
-9.831607341766357422e-02,-8.895659446716308594e-02
1.009009122848510742e+00,1.015188217163085938e+00
-1.074820160865783691e-01,6.065263748168945312e-01
1.125702857971191406e-01,7.135536670684814453e-01
-1.102920770645141602e-01,8.054248094558715820e-01
7.832642793655395508e-01,1.010828018188476562e-01
-9.948611259460449219e-02,1.014872312545776367e+00
-5.447064638137817383e-01,-2.867723703384399414e-01
-7.579281330108642578e-01,1.787793636322021484e-02
5.576057434082031250e-01,3.062820434570312500e-01
-3.162493705749511719e-01,3.184955120086669922e-01
-1.072424054145812988e-01,7.086735963821411133e-01
-5.446425676345825195e-01,-4.949632883071899414e-01
1.158446073532104492e-01,-7.842842340469360352e-01
7.840040922164916992e-01,-9.905195236206054688e-02
7.975512742996215820e-01,3.117964267730712891e-01
3.441016674041748047e-01,-2.976581454277038574e-01
3.397861719131469727e-01,-7.813116312026977539e-01
-3.182175159454345703e-01,5.093703269958496094e-01
-5.485106706619262695e-01,-4.845409393310546875e-01
-5.452054738998413086e-01,-2.931256890296936035e-01
3.348785638809204102e-01,7.088052034378051758e-01
-9.810143113136291504e-01,5.108512639999389648e-01
-5.433526039123535156e-01,9.025539159774780273e-01
-9.962777495384216309e-01,-8.990381360054016113e-01
-9.885777831077575684e-01,2.012447118759155273e-01
-3.241501450538635254e-01,8.062217235565185547e-01
7.951400279998779297e-01,-1.955657005310058594e-01
-9.902306199073791504e-01,9.097031354904174805e-01
-7.647713422775268555e-01,9.089322090148925781e-01
-5.429543256759643555e-01,-3.928002715110778809e-01
3.470594882965087891e-01,1.013556957244873047e+00
-3.196361660957336426e-01,-1.981859803199768066e-01
-7.603533864021301270e-01,4.085417985916137695e-01
-7.722782492637634277e-01,-5.819047093391418457e-01
5.581365823745727539e-01,4.169929027557373047e-01
-5.412026643753051758e-01,9.003401994705200195e-01
7.961838245391845703e-01,4.098399877548217773e-01
-5.472979545593261719e-01,-9.910574555397033691e-01
-7.614632844924926758e-01,-8.645826578140258789e-02
-1.019018888473510742e-01,-6.933747529983520508e-01
7.856462001800537109e-01,1.008254051208496094e+00
3.413255214691162109e-01,6.068890094757080078e-01
-5.548197627067565918e-01,-4.928900003433227539e-01
1.009969711303710938e+00,1.004110574722290039e-01
-3.287689089775085449e-01,-5.946713089942932129e-01
-7.604420781135559082e-01,6.192239522933959961e-01
1.006448745727539062e+00,2.079786062240600586e-01
-7.742673158645629883e-01,3.150110244750976562e-01
-5.472504496574401855e-01,4.046082496643066406e-01
-3.172017931938171387e-01,5.011794567108154297e-01
5.713732242584228516e-01,-5.951151847839355469e-01
-7.640798687934875488e-01,2.046968936920166016e-01
7.856082916259765625e-01,8.080358505249023438e-01
-9.975316524505615234e-01,-1.844836473464965820e-01
3.352611064910888672e-01,1.157093048095703125e-01
1.178140640258789062e-01,8.132976293563842773e-01
-3.203052282333374023e-01,-2.814192175865173340e-01
-7.683424949645996094e-01,9.160220623016357422e-01
3.514307737350463867e-01,-2.906208634376525879e-01
-5.478491783142089844e-01,-4.894600510597229004e-01
-9.890826344490051270e-01,-6.941075921058654785e-01
5.660398006439208984e-01,-3.808722496032714844e-01
1.254334449768066406e-01,6.070797443389892578e-01
7.889208793640136719e-01,9.192260503768920898e-01
-1.084160804748535156e-01,-9.810767173767089844e-01
-7.706764936447143555e-01,-4.833263158798217773e-01
-9.949786663055419922e-01,-3.807795047760009766e-01
3.375113010406494141e-01,-2.954819798469543457e-01
1.012521266937255859e+00,-1.949604153633117676e-01
1.113470792770385742e-01,8.197180032730102539e-01
5.573505163192749023e-01,-2.829285860061645508e-01
-9.882175326347351074e-01,-9.124410152435302734e-02
1.150825023651123047e-01,4.093108177185058594e-01
-9.132552146911621094e-02,-5.834556818008422852e-01
5.675863027572631836e-01,-8.833729624748229980e-01
-9.940677881240844727e-02,5.193687677383422852e-01
1.016718864440917969e+00,-7.802897691726684570e-01
7.912992238998413086e-01,-5.897576808929443359e-01
-9.540742635726928711e-02,-8.904523849487304688e-01
1.272162199020385742e-01,1.821684837341308594e-02
1.256121397018432617e-01,1.101984977722167969e-01
1.010054349899291992e+00,3.186669349670410156e-01
-9.596306085586547852e-02,-2.987399101257324219e-01
7.895820140838623047e-01,7.131229639053344727e-01
1.018876075744628906e+00,3.035451173782348633e-01
7.918131351470947266e-01,3.691434860229492188e-03
-5.446097850799560547e-01,-8.395797014236450195e-02
5.676547288894653320e-01,1.054359674453735352e-01
-5.434383153915405273e-01,-1.864811182022094727e-01
-9.837329387664794922e-02,4.111423492431640625e-01
-9.359955787658691406e-02,-7.928162217140197754e-01
-7.594326734542846680e-01,9.018440246582031250e-01
-7.691750526428222656e-01,1.000982522964477539e-01
-1.049173474311828613e-01,8.196568489074707031e-01
-7.772780060768127441e-01,8.020956516265869141e-01
3.492968082427978516e-01,-7.829553484916687012e-01
3.426294326782226562e-01,-2.916968464851379395e-01
-3.219121098518371582e-01,4.051810503005981445e-01
7.879093885421752930e-01,-1.856290102005004883e-01
-9.970545768737792969e-02,3.068206310272216797e-01
-3.273410797119140625e-01,-3.817822933197021484e-01
-9.539711475372314453e-02,7.108340263366699219e-01
-3.174251317977905273e-01,-7.832998037338256836e-01
-5.407416820526123047e-01,-5.941138863563537598e-01
5.728114843368530273e-01,-8.996185064315795898e-01
-3.189038038253784180e-01,6.147873401641845703e-01
7.932860851287841797e-01,-6.884585618972778320e-01
7.799499034881591797e-01,2.163839340209960938e-01
-3.320812582969665527e-01,-7.926040887832641602e-01
-9.926646351814270020e-01,-8.327984809875488281e-02
1.013851165771484375e+00,-8.321565389633178711e-02
1.287156343460083008e-01,8.090587854385375977e-01
-9.803521037101745605e-01,-6.978020668029785156e-01
-7.599465250968933105e-01,-7.878642082214355469e-01
-1.078161597251892090e-01,-2.819988131523132324e-01
1.000411272048950195e+00,4.097868204116821289e-01
-9.939086437225341797e-01,-7.854500412940979004e-01
7.941024303436279297e-01,4.000437259674072266e-01
-5.500792860984802246e-01,9.043681621551513672e-01
1.011986970901489258e+00,4.006073474884033203e-01
7.819435596466064453e-01,-8.251774311065673828e-02
-1.093546152114868164e-01,6.016536951065063477e-01
7.885292768478393555e-01,5.143622159957885742e-01
-3.178788423538208008e-01,5.957484245300292969e-03
5.680606365203857422e-01,-5.950207710266113281e-01
-3.330962061882019043e-01,5.085678100585937500e-01
-1.034762859344482422e-01,6.054975986480712891e-01
5.694192647933959961e-01,1.239752769470214844e-02
3.526577949523925781e-01,5.079368352890014648e-01
1.253441572189331055e-01,-3.973639011383056641e-01
5.719215869903564453e-01,5.179806947708129883e-01
-3.232759833335876465e-01,5.014047622680664062e-01
7.810077667236328125e-01,-8.955254554748535156e-01
5.645207166671752930e-01,-8.958981633186340332e-01
-5.453459024429321289e-01,1.511418819427490234e-02
3.386269807815551758e-01,-7.924664616584777832e-01
3.383030891418457031e-01,-7.842581868171691895e-01
5.693230628967285156e-01,-3.921562433242797852e-01
-1.104210615158081055e-01,-8.834046125411987305e-01
7.799972295761108398e-01,2.119671106338500977e-01
3.499156236648559570e-01,-9.162265062332153320e-02
7.779796123504638672e-01,7.016315460205078125e-01
3.461906909942626953e-01,1.017606258392333984e-01
-5.364552736282348633e-01,-8.887098431587219238e-01
-7.598608732223510742e-01,-7.891147136688232422e-01
1.144789457321166992e-01,1.054421663284301758e-01
1.218732595443725586e-01,6.032284498214721680e-01
1.223696470260620117e-01,7.042316198348999023e-01
1.007224559783935547e+00,-3.823578357696533203e-01
1.205537319183349609e-01,-6.955445408821105957e-01
-3.310274481773376465e-01,7.028315067291259766e-01
5.680760145187377930e-01,5.076562166213989258e-01
3.375800848007202148e-01,5.144156217575073242e-01
1.150664091110229492e-01,3.071861267089843750e-01
3.405617475509643555e-01,-4.944545030593872070e-01
-9.888932108879089355e-01,4.177877902984619141e-01
7.865420579910278320e-01,-2.921554446220397949e-01
-9.874122142791748047e-01,5.111117362976074219e-01
-9.893369674682617188e-02,4.753470420837402344e-03
-1.031391024589538574e-01,6.018792390823364258e-01
3.440957069396972656e-01,7.073341608047485352e-01
1.183381080627441406e-01,-8.707207441329956055e-02
5.595086812973022461e-01,1.005238771438598633e+00
-5.503381490707397461e-01,4.123202562332153320e-01
-5.539476871490478516e-01,2.168418169021606445e-01
-7.694890499114990234e-01,-6.921902894973754883e-01
3.450248241424560547e-01,5.162483453750610352e-01
-1.092092990875244141e-01,5.171812772750854492e-01
-1.080782413482666016e-01,-1.885129213333129883e-01
-9.152168035507202148e-02,-8.828700184822082520e-01
-5.375859141349792480e-01,2.115280628204345703e-01
-3.133405447006225586e-01,-4.898169636726379395e-01
1.223996877670288086e-01,-2.890213131904602051e-01
-3.308165669441223145e-01,-4.829947948455810547e-01
-3.227475881576538086e-01,3.186181783676147461e-01
-5.363670587539672852e-01,-4.884665012359619141e-01
-9.914729595184326172e-01,3.011844158172607422e-01
-3.160305619239807129e-01,1.003399133682250977e+00
5.660718679428100586e-01,-6.996660232543945312e-01
5.727964639663696289e-01,-7.883409261703491211e-01
-7.693101167678833008e-01,-5.816211700439453125e-01
-9.821565151214599609e-01,-7.944314479827880859e-01
-7.763988971710205078e-01,9.150216579437255859e-01
-9.945123791694641113e-01,1.075598001480102539e-01
-9.610354900360107422e-02,-1.964768767356872559e-01
1.267845630645751953e-01,-2.857920527458190918e-01
-1.014611124992370605e-01,3.054888248443603516e-01
3.525086641311645508e-01,-1.918027400970458984e-01
-7.677786350250244141e-01,-9.871827363967895508e-01
5.561236143112182617e-01,7.176550626754760742e-01
-5.490885972976684570e-01,9.115729331970214844e-01
-3.270747661590576172e-01,6.095386743545532227e-01
-1.007724404335021973e-01,4.075176715850830078e-01
-9.808117151260375977e-01,-7.990381717681884766e-01
-5.525063276290893555e-01,-2.930202484130859375e-01
3.377478122711181641e-01,-8.983919620513916016e-01
-5.400574207305908203e-01,-4.894342422485351562e-01
1.156288385391235352e-01,-6.885805130004882812e-01
5.679379701614379883e-01,-9.450972080230712891e-02
-5.460412502288818359e-01,8.001402616500854492e-01
3.532327413558959961e-01,5.098453760147094727e-01
1.263164281845092773e-01,8.146111965179443359e-01
5.751492977142333984e-01,1.005941390991210938e+00
-7.638660073280334473e-01,1.153705120086669922e-01
-3.243352770805358887e-01,7.146142721176147461e-01
-7.740038037300109863e-01,3.074840307235717773e-01
-9.551709890365600586e-02,8.067213296890258789e-01
3.370196819305419922e-01,-3.955320715904235840e-01
1.009594202041625977e+00,-8.884370326995849609e-01
-9.837124347686767578e-01,9.123252630233764648e-01
1.007236003875732422e+00,2.065671682357788086e-01
-5.509563684463500977e-01,5.065398216247558594e-01
1.017074108123779297e+00,-9.338593482971191406e-02
-3.311181664466857910e-01,-9.816089272499084473e-01
-3.301749229431152344e-01,-7.908059954643249512e-01
-5.523132085800170898e-01,1.057152748107910156e-01
7.796522378921508789e-01,6.085870265960693359e-01
1.017661094665527344e+00,-3.913658857345581055e-01
1.010873556137084961e+00,-8.840131759643554688e-02
7.887035608291625977e-01,6.482839584350585938e-03
-9.888993501663208008e-01,9.008797407150268555e-01
-3.297695517539978027e-01,4.094250202178955078e-01
5.556210279464721680e-01,-7.988534569740295410e-01
-9.498900175094604492e-02,-9.340918064117431641e-02
5.653406381607055664e-01,-5.872212648391723633e-01
-5.464708209037780762e-01,-2.814078330993652344e-01
-7.754941582679748535e-01,5.010468959808349609e-01
-7.744023799896240234e-01,4.100633859634399414e-01
-5.477487444877624512e-01,-1.975666284561157227e-01
3.500415086746215820e-01,-3.821734786033630371e-01
-7.684780955314636230e-01,-4.963899254798889160e-01
1.005851268768310547e+00,3.138890266418457031e-01
-9.903798699378967285e-01,-9.924429655075073242e-01
1.303648948669433594e-01,6.065201759338378906e-01
5.640903711318969727e-01,2.111830711364746094e-01
-9.904827475547790527e-01,-8.405500650405883789e-02
3.395414352416992188e-01,-6.885422468185424805e-01
-7.762455940246582031e-01,-9.409004449844360352e-02
7.878061532974243164e-01,-2.853778600692749023e-01
-1.101339459419250488e-01,9.934902191162109375e-03
1.277627944946289062e-01,1.042718887329101562e-01
1.248264312744140625e-01,1.131563186645507812e-01
-5.513455867767333984e-01,4.041507244110107422e-01
-7.654490470886230469e-01,9.023543596267700195e-01
1.014282703399658203e+00,9.510040283203125000e-03
-5.511327385902404785e-01,3.159083127975463867e-01
1.010670900344848633e+00,-4.814628958702087402e-01
-5.446086525917053223e-01,-6.880846023559570312e-01
1.000900745391845703e+00,-9.877369999885559082e-01
-5.490539073944091797e-01,-7.949534654617309570e-01
-5.357310771942138672e-01,1.196479797363281250e-02
-1.012173891067504883e-01,8.114076852798461914e-01
7.842173576354980469e-01,5.131244659423828125e-03
1.009541034698486328e+00,-3.970848321914672852e-01
7.818771600723266602e-01,2.006375789642333984e-01
7.816793918609619141e-01,6.013771295547485352e-01
1.019677162170410156e+00,9.010335206985473633e-01
1.296879053115844727e-01,-4.900533556938171387e-01
-3.262388110160827637e-01,9.086830615997314453e-01
-7.775163650512695312e-01,7.097735404968261719e-01
3.447817564010620117e-01,6.144120693206787109e-01
-9.861068725585937500e-01,5.042722225189208984e-01
1.153573989868164062e-01,-3.861725926399230957e-01
5.731953382492065430e-01,-5.934580564498901367e-01
-3.135290145874023438e-01,1.014482259750366211e+00
1.209545135498046875e-01,1.045119762420654297e-02
-9.884602427482604980e-01,-3.950527906417846680e-01
-5.426450967788696289e-01,1.193490028381347656e-01
7.951873540878295898e-01,-6.998959779739379883e-01
-7.736371159553527832e-01,8.064353466033935547e-01
-9.960180521011352539e-01,1.346993446350097656e-02
-7.721922993659973145e-01,-7.891210913658142090e-01
-5.464599728584289551e-01,-8.229500055313110352e-02
7.856166362762451172e-01,-3.998936414718627930e-01
1.007240295410156250e+00,-7.814361453056335449e-01
-1.030603051185607910e-01,9.089200496673583984e-01
3.337225914001464844e-01,-5.813420414924621582e-01
3.478121757507324219e-01,-3.810335397720336914e-01
-3.198956251144409180e-01,7.272720336914062500e-03
-5.533931255340576172e-01,-6.916319131851196289e-01
1.019281864166259766e+00,-6.815589666366577148e-01
7.898957729339599609e-01,1.000699043273925781e+00
5.671415328979492188e-01,-4.878302216529846191e-01
-1.098690629005432129e-01,7.143775224685668945e-01
-9.837009310722351074e-01,-5.953490734100341797e-01
1.019445180892944336e+00,-9.676599502563476562e-02
-5.480792522430419922e-01,9.145779609680175781e-01
5.692905187606811523e-01,1.012859344482421875e+00
1.309492588043212891e-01,1.175825595855712891e-01
3.482552766799926758e-01,6.195710897445678711e-01
7.786051034927368164e-01,7.192444801330566406e-01
7.920930385589599609e-01,-3.852038979530334473e-01
-9.864941239356994629e-01,-4.977445602416992188e-01
-9.978491663932800293e-01,-3.871274590492248535e-01
3.431904315948486328e-01,9.074028730392456055e-01
-9.364813566207885742e-02,-6.819639205932617188e-01
7.848508358001708984e-01,1.182756423950195312e-01
-9.846271872520446777e-01,4.068503379821777344e-01
-3.190417289733886719e-01,-9.005284309387207031e-02
7.935640811920166016e-01,-8.231174945831298828e-02
-9.922909736633300781e-01,1.123596429824829102e-01
5.604022741317749023e-01,-5.948747396469116211e-01
7.847501039505004883e-01,-4.903202056884765625e-01
1.279361248016357422e-01,3.040170669555664062e-01
5.574041604995727539e-01,8.181529045104980469e-01
-3.171044588088989258e-01,5.020285844802856445e-01
-7.742232084274291992e-01,-9.874134659767150879e-01
1.151263713836669922e-01,-8.342802524566650391e-02
5.674570798873901367e-01,9.197437763214111328e-01
-3.222143650054931641e-01,-9.610813856124877930e-02
7.815618515014648438e-01,-3.983926177024841309e-01
-9.795296192169189453e-02,-4.983198642730712891e-01
-9.856837391853332520e-01,2.162852287292480469e-01
1.014229297637939453e+00,-6.966671347618103027e-01
-1.095968484878540039e-01,3.167152404785156250e-01
7.936074733734130859e-01,7.038260698318481445e-01
-3.222141265869140625e-01,9.163715839385986328e-01
3.468858003616333008e-01,-3.875303268432617188e-01
1.122907400131225586e-01,4.137831926345825195e-01
7.976789474487304688e-01,-8.883649110794067383e-02
3.405412435531616211e-01,1.236724853515625000e-02
-1.093348264694213867e-01,6.008124351501464844e-01
5.701494216918945312e-01,5.197845697402954102e-01
7.919471263885498047e-01,-4.840846657752990723e-01
3.338745832443237305e-01,4.176728725433349609e-01
-5.379019379615783691e-01,1.007189512252807617e+00
1.015561580657958984e+00,1.126191616058349609e-01
3.349370956420898438e-01,7.069813013076782227e-01
-9.146487712860107422e-02,5.070688724517822266e-01
1.268984079360961914e-01,1.007045745849609375e+00
-3.291413784027099609e-01,3.175938129425048828e-01
-7.764603495597839355e-01,7.111718654632568359e-01
-9.258556365966796875e-02,-1.917247772216796875e-01
-5.453408956527709961e-01,-3.827167749404907227e-01
1.006871938705444336e+00,4.017435312271118164e-01
-5.495012998580932617e-01,-9.958779811859130859e-01
7.907239198684692383e-01,-7.950438857078552246e-01
3.456438779830932617e-01,5.122766494750976562e-01
5.649484395980834961e-01,-5.869866609573364258e-01
-5.436741709709167480e-01,2.005360126495361328e-01
5.715793371200561523e-01,6.088966131210327148e-01
-5.543265342712402344e-01,5.170773267745971680e-01
3.422708511352539062e-01,-8.904247283935546875e-01
-5.409232378005981445e-01,5.118654966354370117e-01
1.014635801315307617e+00,5.191333293914794922e-01
-1.021188497543334961e-01,-8.924593925476074219e-01
7.912584543228149414e-01,-8.750873804092407227e-02
3.522214889526367188e-01,-6.978087425231933594e-01
-5.410362482070922852e-01,-4.860947132110595703e-01
-9.927066564559936523e-01,3.023118972778320312e-01
7.892733812332153320e-01,-2.914578914642333984e-01
-7.640872001647949219e-01,1.004061698913574219e+00
5.714905261993408203e-01,1.019150495529174805e+00
-9.874734878540039062e-01,-2.814314961433410645e-01
5.571535825729370117e-01,1.817452907562255859e-02
1.224474906921386719e-01,1.471984386444091797e-02
-3.151208758354187012e-01,-4.989454746246337891e-01
-9.433650970458984375e-02,1.013056278228759766e+00
7.886917591094970703e-01,8.203029632568359375e-03
-7.621470093727111816e-01,-7.998970746994018555e-01
-9.967305660247802734e-01,-3.886792063713073730e-01
5.639475584030151367e-01,4.100292921066284180e-01
1.209784746170043945e-01,1.246821880340576172e-02
-9.855180978775024414e-01,-9.395945072174072266e-02
-9.446078538894653320e-02,-4.931915998458862305e-01
1.009525060653686523e+00,1.126301288604736328e-02
7.805032730102539062e-01,9.111438989639282227e-01
1.016136884689331055e+00,7.070136070251464844e-01
1.298078298568725586e-01,4.082733392715454102e-01
-1.091427803039550781e-01,-8.973824977874755859e-02
-9.984605312347412109e-01,8.072888851165771484e-01
7.794300317764282227e-01,4.081617593765258789e-01
-5.393286943435668945e-01,-3.956264853477478027e-01
-9.986279010772705078e-01,1.649069786071777344e-02
-3.256381154060363770e-01,-1.872850060462951660e-01
-1.068194508552551270e-01,-8.960350155830383301e-01
-5.402145385742187500e-01,1.013276815414428711e+00
7.950813770294189453e-01,1.361453533172607422e-02
-3.237241506576538086e-01,5.138436555862426758e-01
-9.905478358268737793e-01,9.089515209197998047e-01
-3.136702179908752441e-01,8.147952556610107422e-01
7.879619598388671875e-01,-9.815645217895507812e-02
-1.033712029457092285e-01,6.184387207031250000e-01
-5.465250015258789062e-01,2.141962051391601562e-01
-7.665119171142578125e-01,-4.914992451667785645e-01
-9.956471323966979980e-01,6.003388166427612305e-01
-7.706968188285827637e-01,-1.864649653434753418e-01
-1.092270016670227051e-01,-7.890473604202270508e-01
1.016673564910888672e+00,-1.806447505950927734e-01
3.490748405456542969e-01,1.114512681961059570e-01
-3.315639495849609375e-01,1.190723180770874023e-01
1.016243219375610352e+00,6.189600229263305664e-01
3.344721794128417969e-01,-9.831602573394775391e-01
7.911477088928222656e-01,2.043993473052978516e-01
1.005579948425292969e+00,2.075641155242919922e-01
5.597860813140869141e-01,-7.917836904525756836e-01
-9.973619580268859863e-01,2.005561590194702148e-01
-9.158229827880859375e-02,3.045742511749267578e-01
5.581618547439575195e-01,3.158931732177734375e-01
-5.483051538467407227e-01,5.077601671218872070e-01
-3.288159966468811035e-01,9.078019857406616211e-01
7.872843742370605469e-01,7.085744142532348633e-01
1.016524553298950195e+00,-2.816979885101318359e-01
-9.982240796089172363e-01,1.172065734863281250e-02
-7.639168500900268555e-01,-5.984504222869873047e-01
-7.630244493484497070e-01,-1.889634132385253906e-01
-5.504649877548217773e-01,2.001273632049560547e-01
-9.846109151840209961e-02,-4.907306432723999023e-01
-5.430624485015869141e-01,-8.967670798301696777e-01
1.263086795806884766e-01,3.154704570770263672e-01
1.015340089797973633e+00,2.725005149841308594e-03
5.700657367706298828e-01,2.060098648071289062e-01
5.639675855636596680e-01,5.096095800399780273e-01
7.899653911590576172e-01,3.036721944808959961e-01
-5.435359477996826172e-01,3.170719146728515625e-01
-5.452616214752197266e-01,-6.938744783401489258e-01
1.276044845581054688e-01,7.104715108871459961e-01
5.744911432266235352e-01,-7.993057966232299805e-01
-3.249562978744506836e-01,-7.966108918190002441e-01
-3.284367918968200684e-01,7.005753517150878906e-01
1.247030496597290039e-01,1.123160123825073242e-01
7.809852361679077148e-01,3.071415424346923828e-01
5.639879703521728516e-01,-9.838590025901794434e-01
1.003588676452636719e+00,6.154094934463500977e-01
5.606023073196411133e-01,-4.912765622138977051e-01
-9.924716353416442871e-01,-2.870558500289916992e-01
-5.469449758529663086e-01,2.765655517578125000e-05
5.674337148666381836e-01,-4.922093749046325684e-01
1.017467737197875977e+00,-1.905895471572875977e-01
-5.399842262268066406e-01,4.167506694793701172e-01
1.010042667388916016e+00,1.008877515792846680e+00
-1.026707887649536133e-01,-3.830671906471252441e-01
-3.308530449867248535e-01,4.174362421035766602e-01
5.556465387344360352e-01,-3.837942481040954590e-01
3.397352695465087891e-01,1.000511407852172852e+00
-7.777637839317321777e-01,-4.914530515670776367e-01
1.002803802490234375e+00,-5.800390243530273438e-01
7.874543666839599609e-01,6.007297039031982422e-01
-7.754102945327758789e-01,2.168765068054199219e-01
1.001986265182495117e+00,-8.980268239974975586e-02
7.975296974182128906e-01,-5.801748037338256836e-01
-5.456436872482299805e-01,5.007656812667846680e-01
7.904843091964721680e-01,6.114959716796875000e-01
1.008056402206420898e+00,-7.912508249282836914e-01
1.018070459365844727e+00,9.066680669784545898e-01
5.744659900665283203e-01,4.157797098159790039e-01
7.903268337249755859e-01,-9.963123798370361328e-01
3.406690359115600586e-01,-8.981699943542480469e-01
-3.321631550788879395e-01,6.131699085235595703e-01
7.779985666275024414e-01,1.450002193450927734e-02
-7.753168940544128418e-01,-9.884904026985168457e-01
1.260123252868652344e-01,4.088176488876342773e-01
-7.661404609680175781e-01,1.017280817031860352e+00
1.139609813690185547e-01,4.071007966995239258e-01
-9.930019974708557129e-01,9.143583774566650391e-01
7.902921438217163086e-01,4.130972623825073242e-01
-3.156890869140625000e-01,3.152722120285034180e-01
3.529754877090454102e-01,1.008931875228881836e+00
-3.250005841255187988e-01,1.134896278381347656e-01
7.912600040435791016e-01,-9.867529273033142090e-01
-1.046864390373229980e-01,1.017888545989990234e+00
-5.385487079620361328e-01,3.060243129730224609e-01
-5.545281171798706055e-01,-6.831238865852355957e-01
7.839959859848022461e-01,8.065841197967529297e-01
-7.700363397598266602e-01,-1.805719137191772461e-01
1.016033411026000977e+00,-7.891957759857177734e-01
5.606086254119873047e-01,-6.846834421157836914e-01
3.418709039688110352e-01,-2.876405715942382812e-01
5.718322992324829102e-01,-3.918499946594238281e-01
5.632789134979248047e-01,-9.989895820617675781e-01
7.976518869400024414e-01,-8.224987983703613281e-02
-9.983459115028381348e-01,9.110618829727172852e-01
1.006206274032592773e+00,-9.025150537490844727e-02
-9.898486733436584473e-01,7.100418806076049805e-01
1.250033378601074219e-01,1.016616344451904297e+00
1.277254819869995117e-01,-7.899322509765625000e-01
3.521064519882202148e-01,6.066969633102416992e-01
-3.313489556312561035e-01,1.846456527709960938e-02
-1.020113229751586914e-01,5.054119825363159180e-01
-9.804689884185791016e-02,9.183796644210815430e-01
-3.269626498222351074e-01,4.384994506835937500e-03
7.870117425918579102e-01,-7.924081683158874512e-01
-7.597814798355102539e-01,-8.942971229553222656e-01
1.236845254898071289e-01,7.274031639099121094e-03
1.011867761611938477e+00,-9.951591491699218750e-01
1.139175891876220703e-01,-4.889257550239562988e-01
-1.057487726211547852e-01,9.093561172485351562e-01
1.009208679199218750e+00,-4.921080470085144043e-01
-9.838284850120544434e-01,9.137184619903564453e-01
-9.801024198532104492e-02,-4.957013130187988281e-01
-1.007341742515563965e-01,-6.856546401977539062e-01
-9.859198331832885742e-01,1.164339780807495117e-01
-3.136721253395080566e-01,6.169267892837524414e-01
1.003201484680175781e+00,-9.933382272720336914e-02
3.457309007644653320e-01,5.119073390960693359e-01
5.703312158584594727e-01,-9.587919712066650391e-02
-9.857969880104064941e-01,-8.872711658477783203e-01
1.278879642486572266e-01,9.087399244308471680e-01
7.897601127624511719e-01,-9.915317296981811523e-01
-5.465321540832519531e-01,7.022738456726074219e-03
5.717000961303710938e-01,5.076093673706054688e-01
5.657635927200317383e-01,-9.813741445541381836e-01
-3.282271027565002441e-01,-5.880169272422790527e-01
3.516560792922973633e-01,1.104010343551635742e-01
1.009845495223999023e+00,-7.901608347892761230e-01
3.408676385879516602e-01,7.187439203262329102e-01
5.728607177734375000e-01,-7.912368774414062500e-01
7.780128717422485352e-01,9.012056589126586914e-01
-9.849815368652343750e-01,-4.859257936477661133e-01
1.001515388488769531e+00,-7.991113662719726562e-01
-9.827535152435302734e-01,-8.370912075042724609e-02
1.004081487655639648e+00,8.141525983810424805e-01
5.559483766555786133e-01,4.146782159805297852e-01
1.126093864440917969e-01,4.136980772018432617e-01
-9.885171651840209961e-01,-1.963454484939575195e-01
1.003278970718383789e+00,-7.865649461746215820e-01
1.009521961212158203e+00,1.009066343307495117e+00
5.582718849182128906e-01,-6.835464239120483398e-01
1.136876344680786133e-01,5.131878852844238281e-01
7.858822345733642578e-01,-3.978144526481628418e-01
-9.592890739440917969e-02,1.010915040969848633e+00
3.432117700576782227e-01,-7.885109782218933105e-01
-3.269396424293518066e-01,6.029120683670043945e-01
-9.952721595764160156e-01,3.100043535232543945e-01
-3.281862139701843262e-01,1.908504962921142578e-02
-9.826457500457763672e-02,-9.949707984924316406e-02
3.486098051071166992e-01,1.681005954742431641e-02
1.003880739212036133e+00,6.095314025878906250e-01
1.002736568450927734e+00,3.033907413482666016e-01
1.002265453338623047e+00,-4.965404272079467773e-01
-5.393680334091186523e-01,-8.841812610626220703e-01
1.125637292861938477e-01,4.102954864501953125e-01
1.130410432815551758e-01,-3.901385068893432617e-01
1.135131120681762695e-01,-3.926084041595458984e-01
1.281983852386474609e-01,1.062598228454589844e-01
-3.300979733467102051e-01,-3.925986289978027344e-01
3.510472774505615234e-01,-2.979204654693603516e-01
3.344610929489135742e-01,-7.843370437622070312e-01
7.866630554199218750e-01,-9.358638525009155273e-02
-9.863739609718322754e-01,1.083849668502807617e-01
5.706093311309814453e-01,3.057365417480468750e-01
-9.221959114074707031e-02,4.055347442626953125e-01
3.455299139022827148e-01,-2.866662144660949707e-01
5.687656402587890625e-01,3.068183660507202148e-01
3.458033800125122070e-01,3.033134937286376953e-01
1.185368299484252930e-01,-2.881054878234863281e-01
5.668904781341552734e-01,1.002594470977783203e+00
-5.446748733520507812e-01,-7.943747639656066895e-01
-7.762505412101745605e-01,-4.832269549369812012e-01
-5.419167280197143555e-01,-1.859922409057617188e-01
-9.928615093231201172e-01,1.991987228393554688e-02
7.804402112960815430e-01,-5.811681151390075684e-01
1.169443130493164062e-01,8.189076185226440430e-01
1.288939714431762695e-01,-5.958119034767150879e-01
-9.820820689201354980e-01,-9.889640808105468750e-01
-7.718220949172973633e-01,6.108336448669433594e-01
-9.806309342384338379e-01,-9.801971912384033203e-01
1.008002519607543945e+00,4.081485271453857422e-01
-9.565943479537963867e-02,4.071452617645263672e-01
-1.108883023262023926e-01,-4.921385645866394043e-01
1.285086870193481445e-01,-1.929354667663574219e-01
-7.681027054786682129e-01,-6.886385679244995117e-01
1.009566783905029297e+00,-9.960442781448364258e-02


==> data/total_rew_function_agent.csv <==
Wall time,Step,Value
1770391843.8321502,84992,-334.7799987792969
1770391967.2550817,96256,-342.32000732421875
1770392648.5166538,174080,-332.7200012207031
1770392688.8929496,179200,-332.7200012207031
1770393130.987062,226304,-327.79998779296875
1770393252.2728589,241664,-327.79998779296875
1770394088.2251797,333824,-327.4800109863281
1770394146.0826766,340992,-327.4800109863281
1770394220.5887516,350208,-327.4800109863281
1770394434.5639625,372736,-331.2200012207031
1770394704.7001472,402432,-323.4599914550781
1770394926.6464725,425984,-317.55999755859375
1770394959.4211805,430080,-317.55999755859375
1770395369.581519,477184,-319.2200012207031
1770395377.7201765,478208,-319.2200012207031
1770396167.0807672,564224,-313.9800109863281
1770396257.0833013,575488,-313.9800109863281
1770396503.9418855,602112,-315.1400146484375
1770396692.9517424,621568,-303.8399963378906
1770396701.1257298,622592,-303.8399963378906
1770397290.787169,688128,-301.5
1770397348.0153306,695296,-301.5
1770397743.1651382,736256,-301.8800048828125
1770397986.1943877,766976,-301.8800048828125
1770398473.3090892,819200,-294.79998779296875
1770398753.8000565,849920,-306.0799865722656
1770398770.2340078,851968,-306.0799865722656
1770399320.081232,912384,-305.32000732421875
1770399697.5300193,955392,-295.9200134277344
1770399722.079003,958464,-295.9200134277344
1770399938.4079475,980992,-305.260009765625
1770400060.5628872,992000,-296.4200134277344
1770400217.4038556,1011712,-296.4200134277344
1770400357.7976606,1025024,-293.79998779296875
1770401346.3841615,1135616,-272.55999755859375
1770401429.8806167,1145856,-272.55999755859375
1770401586.6314893,1161216,-264.32000732421875
1770402166.9086914,1224704,-281.4800109863281
1770402257.9841776,1235968,-281.4800109863281
1770402332.3470592,1245184,-281.4800109863281
1770402432.834081,1253376,-281.70001220703125
1770402547.58506,1267712,-281.70001220703125
1770402900.9482973,1307648,-281.7200012207031
1770403216.6712282,1342464,-283.29998779296875
1770403426.0266786,1363968,-289.1000061035156
1770403729.2214174,1397760,-282.4599914550781
1770404048.540239,1433600,-266.29998779296875
1770404072.9078228,1436672,-266.29998779296875
1770404476.6855073,1478656,-268.70001220703125
1770404639.5090318,1499136,-268.70001220703125
1770405077.9375665,1545216,-263.6000061035156
1770405787.909754,1625088,-271.44000244140625
1770406167.1526616,1664000,-272.7799987792969
1770406514.6555874,1702912,-269.79998779296875
1770407107.1874278,1768448,-266.260009765625
1770407131.769941,1771520,-266.260009765625
1770407813.8237295,1848320,-266.3800048828125
1770408084.6798337,1878016,-262.0
1770408299.172425,1900544,-256.1600036621094
1770408331.7784882,1904640,-256.1600036621094
1770409363.0392957,2016000,-262.739990234375
1770409497.422248,2032640,-262.739990234375
1770409513.9689796,2034688,-262.739990234375
1770409687.5763953,2052096,-258.5400085449219
1770409777.2178411,2063360,-258.5400085449219
1770410303.5721474,2120704,-240.25999450683594
1770410592.0162013,2152448,-232.44000244140625
1770410681.520348,2163712,-232.44000244140625
1770411233.7124093,2224128,-245.72000122070312
1770411695.8360796,2273280,-228.75999450683594
1770411769.8748922,2282496,-228.75999450683594
1770411819.4397197,2288640,-228.75999450683594
1770411827.7355518,2289664,-228.75999450683594
1770411977.010726,2304000,-225.3000030517578
1770412313.783899,2341888,-232.6199951171875
1770412371.0482717,2349056,-232.6199951171875
1770412666.7561684,2381824,-244.55999755859375
1770413250.883761,2446336,-233.02000427246094
1770413433.351317,2464768,-226.75999450683594
1770413476.243091,2469888,-226.75999450683594
1770414015.6579587,2528000,-213.8800048828125
1770414439.4221048,2575360,-217.13999938964844
1770414662.9245577,2598912,-219.22000122070312
1770414769.17362,2612224,-219.22000122070312
1770415767.5834317,2720000,-219.6199951171875
1770415930.8262846,2740224,-219.6199951171875
1770415947.160396,2742272,-219.6199951171875
1770416105.2931323,2757632,-221.67999267578125
1770416747.6205404,2829312,-209.8000030517578
1770416930.7815874,2848000,-210.47999572753906
1770417284.2847676,2887680,-224.5399932861328
1770417822.7623966,2946048,-220.52000427246094
1770418307.261056,3001344,-226.25999450683594
1770418394.7533956,3008000,-209.66000366210938
1770419060.0073256,3082240,-216.5
1770419266.9469786,3104000,-214.8000030517578
1770419274.155048,3104768,-214.8000030517578
1770419621.6020715,3143680,-208.77999877929688
1770419719.920036,3155968,-208.77999877929688
1770420182.817891,3205120,-200.27999877929688
1770420439.679781,3232768,-204.39999389648438
1770421627.0099,3362816,-206.4600067138672
1770421668.558619,3367936,-206.4600067138672
1770421979.4209118,3402752,-185.22000122070312
1770422244.1044886,3431424,-193.1999969482422
1770422252.4564867,3432448,-193.1999969482422
1770422277.1552076,3435520,-193.1999969482422
1770422792.9528854,3490816,-201.83999633789062
1770423135.403503,3528704,-200.05999755859375
1770423357.4314394,3552256,-183.8000030517578
1770423690.9151855,3589120,-194.4199981689453
1770423740.3606782,3595264,-194.4199981689453
1770423989.3644152,3621888,-203.86000061035156
1770424014.0734465,3624960,-203.86000061035156
1770425174.4528885,3751936,-189.82000732421875
1770425479.6974723,3785728,-182.0800018310547
1770425701.3174133,3809280,-189.8800048828125
1770426587.2936754,3906560,-191.16000366210938
1770426976.5777137,3950592,-182.8000030517578
1770428655.2375133,4133888,-158.83999633789062
1770429302.2325282,4205568,-145.6199951171875
1770430148.615837,4297728,-166.82000732421875
1770430414.4240642,4326400,-166.24000549316406
1770430687.9141462,4356096,-135.3000030517578
1770430978.0835736,4387840,-142.67999267578125
1770431558.8260634,4451328,-174.89999389648438
1770431591.6800318,4455424,-174.89999389648438
1770431640.8169744,4461568,-174.89999389648438
1770431822.1115043,4480000,-171.9600067138672
1770432562.462157,4562944,-151.24000549316406
1770432769.8439114,4584448,-167.3000030517578
1770433018.140304,4611072,-156.8800048828125
1770433059.6082442,4616192,-156.8800048828125
1770433399.7458937,4654080,-145.0399932861328
1770433895.2170992,4707328,-119.4800033569336
1770434508.108091,4774912,-124.58000183105469
1770434856.6083782,4813824,-147.36000061035156
1770435036.471203,4832000,-152.5399932861328
1770435047.945551,4833280,-152.5399932861328
1770435122.3142455,4842496,-152.5399932861328
1770435130.664488,4843520,-152.5399932861328
1770435380.3385642,4870144,-168.13999938964844
1770435792.7123556,4917248,-170.9600067138672
1770435817.3186824,4920320,-170.9600067138672
1770435943.0416594,4931584,-165.0399932861328
1770436207.480966,4960000,-165.94000244140625
1770437416.4851718,5092352,-134.9600067138672
1770437441.2080486,5095424,-134.9600067138672
1770437466.0471857,5098496,-134.9600067138672
1770438016.3989947,5157888,-127.94000244140625
1770438057.5528026,5163008,-127.94000244140625
1770438082.4497175,5166080,-127.94000244140625
1770438890.8154871,5253120,-142.55999755859375
1770439142.6528718,5280000,-135.67999267578125
1770439174.7750452,5283840,-135.67999267578125
1770440612.4492211,5440000,-150.6199951171875
1770440651.9283595,5444608,-150.6199951171875
1770441205.523299,5504000,-127.37999725341797
1770441214.8463457,5505024,-127.37999725341797
1770441323.7262762,5518336,-127.37999725341797
1770441795.3626156,5568000,-141.94000244140625
1770441800.28532,5568512,-141.94000244140625
1770442132.1090722,5605376,-137.25999450683594
1770442148.6574135,5607424,-137.25999450683594
1770442432.421524,5638144,-135.8000030517578
1770442968.423528,5696000,-153.13999938964844
1770443048.2946656,5705728,-153.13999938964844
1770443081.418395,5709824,-153.13999938964844
1770443848.8917112,5792000,-153.10000610351562
1770444188.4260464,5829632,-138.75999450683594
1770444435.306157,5856000,-144.72000122070312
1770444438.1379976,5856256,-144.72000122070312
1770444488.5538588,5862400,-144.72000122070312
1770444822.3778784,5899264,-143.97999572753906
1770445395.4129722,5961728,-139.4199981689453
1770445436.5410595,5966848,-139.4199981689453
1770445608.3281872,5984000,-146.9199981689453
1770445644.716443,5988352,-146.9199981689453
1770445677.9940908,5992448,-146.9199981689453
1770445903.1024163,6016000,-137.82000732421875
1770445929.2681992,6019072,-137.82000732421875
1770446210.929663,6049792,-119.81999969482422
1770446219.139621,6050816,-119.81999969482422
1770447092.5573134,6146048,-127.95999908447266
1770447134.4696965,6151168,-127.95999908447266
1770448276.8114095,6275072,-118.16000366210938
1770448309.9065256,6279168,-118.16000366210938
1770448359.776002,6285312,-118.16000366210938
1770448401.3841112,6290432,-118.16000366210938
1770449189.1162186,6374400,-99.95999908447266
1770449802.4972236,6440960,-116.9800033569336
1770450104.257104,6473728,-101.72000122070312
1770450219.9979193,6488064,-101.72000122070312
1770450981.121402,6568960,-101.5
1770450989.4495368,6569984,-101.5
1770451306.2505815,6604800,-97.41999816894531
1770451557.474691,6631424,-103.30000305175781
1770451665.0807292,6644736,-103.30000305175781
1770451866.2070756,6665216,-94.68000030517578
1770451874.5224116,6666240,-94.68000030517578
1770451907.8194387,6670336,-94.68000030517578
1770451924.4097056,6672384,-94.68000030517578
1770452175.2670283,6699008,-91.30000305175781
1770452442.5092425,6727680,-98.27999877929688
1770452509.3892977,6735872,-98.27999877929688
1770452686.6632988,6753280,-81.18000030517578
1770452719.907377,6757376,-81.18000030517578
1770453011.8416908,6789120,-93.0
1770453378.7137642,6830080,-70.5199966430664
1770453571.046578,6849536,-86.36000061035156
1770453645.8364787,6858752,-86.36000061035156
1770453662.4211261,6860800,-86.36000061035156
1770454280.8137271,6928384,-94.04000091552734
1770454824.8210151,6986752,-85.26000213623047
1770455034.6180243,7008256,-85.33999633789062
1770455689.651176,7080960,-75.94000244140625
1770455973.077438,7111680,-62.41999816894531
1770455981.342074,7112704,-62.41999816894531
1770456560.4255605,7175168,-85.5999984741211
1770457509.9310203,7279616,-130.1199951171875
1770457676.1078398,7296000,-110.30000305175781
1770457727.2799544,7302144,-110.30000305175781
1770457785.250877,7309312,-110.30000305175781
1770457801.7481918,7311360,-110.30000305175781
1770457826.5856931,7314432,-110.30000305175781
1770458933.605179,7433216,-103.13999938964844
1770459158.9851906,7456768,-90.4000015258789
1770459167.3057547,7457792,-90.4000015258789
1770459497.7902436,7494656,-58.880001068115234
1770459741.2461202,7520256,-63.7599983215332
1770459758.165335,7522304,-63.7599983215332
1770459808.0986063,7528448,-63.7599983215332
1770460629.518884,7616512,-86.26000213623047
1770460704.7826211,7625728,-86.26000213623047
1770462406.1867616,7809024,-99.0
1770462414.6504216,7810048,-99.0
1770462481.1410463,7818240,-99.0
1770462764.9200928,7848960,-90.86000061035156
1770464288.9426162,8015872,-49.91999816894531
1770464465.3236744,8033280,-61.0
1770464481.9585226,8035328,-61.0
1770464506.9450157,8038400,-61.0
1770464757.5932405,8065024,-63.459999084472656
1770464774.6070955,8067072,-63.459999084472656
1770464849.9228945,8076288,-63.459999084472656
1770464866.6309056,8078336,-63.459999084472656
1770464874.9723554,8079360,-63.459999084472656
1770465084.0322936,8100864,-76.87999725341797
1770465117.2553475,8104960,-76.87999725341797
1770465158.5713139,8110080,-76.87999725341797
1770465351.3714983,8129536,-72.91999816894531
1770466518.7808883,8256000,-40.58000183105469
1770466657.223555,8272896,-40.58000183105469
1770466892.9149122,8297472,-36.65999984741211
1770466901.2569554,8298496,-36.65999984741211
1770467109.3494968,8320000,-30.719999313354492
1770467445.2667341,8356864,-25.739999771118164
1770467461.9274273,8358912,-25.739999771118164
1770467764.1429174,8391680,-30.219999313354492
1770467780.980788,8393728,-30.219999313354492
1770467806.3155096,8396800,-30.219999313354492
1770468305.6990185,8449024,-60.18000030517578
1770468347.5315468,8454144,-60.18000030517578
1770468632.1670096,8484864,-55.20000076293945
1770469545.0769887,8584192,-62.619998931884766
1770469570.116669,8587264,-62.619998931884766
1770469788.9968555,8609792,-69.44000244140625
1770470074.0554295,8640512,-56.13999938964844
1770470115.944024,8645632,-56.13999938964844
1770470363.8371835,8672000,-16.780000686645508
1770470685.2065163,8707072,-17.280000686645508
1770470693.5581393,8708096,-17.280000686645508
1770470701.8762789,8709120,-17.280000686645508
1770470718.3861482,8711168,-17.280000686645508
1770470793.31198,8720384,-17.280000686645508
1770470809.9490728,8722432,-17.280000686645508
1770470818.287632,8723456,-17.280000686645508
1770470961.7291405,8736768,-33.279998779296875
1770471011.7044866,8742912,-33.279998779296875
1770471020.077795,8743936,-33.279998779296875
1770471028.4474483,8744960,-33.279998779296875
1770471078.4543467,8751104,-33.279998779296875
1770471248.3460524,8768000,-9.619999885559082
1770471553.52037,8801280,-53.47999954223633
1770471578.4673502,8804352,-53.47999954223633
1770472147.41409,8865792,-6.059999942779541
1770472205.8085299,8872960,-6.059999942779541
1770472272.471457,8881152,-6.059999942779541
1770473347.407133,8995840,2.6600000858306885
1770473609.3080363,9024000,63.560001373291016
1770473656.2534888,9029632,63.560001373291016
1770473664.5988176,9030656,63.560001373291016
1770473933.083759,9059328,86.63999938964844
1770474502.7129295,9120768,76.91999816894531
1770474820.1319177,9155584,68.68000030517578
1770474862.145705,9160704,68.68000030517578
1770474895.7013276,9164800,68.68000030517578
1770474987.4668055,9176064,68.68000030517578
1770475113.5402043,9187328,80.77999877929688
1770475407.1079297,9219072,83.87999725341797
1770475976.2360177,9280512,28.81999969482422
1770476018.2516818,9285632,28.81999969482422
1770476043.4303071,9288704,28.81999969482422
1770476303.7659187,9316352,36.58000183105469
1770476345.538944,9321472,36.58000183105469
1770476588.7187028,9347072,35.0
1770476872.7917578,9377792,44.060001373291016
1770477164.7798684,9409536,62.63999938964844
1770477207.1327553,9414656,62.63999938964844
1770477224.0257773,9416704,62.63999938964844
1770477510.6812897,9447424,24.579999923706055
1770477805.8206108,9479168,47.959999084472656
1770478049.32647,9504768,73.19999694824219
1770478082.9551413,9508864,73.19999694824219
1770478099.7243717,9510912,73.19999694824219
1770478343.437769,9536512,60.84000015258789
1770478670.9518936,9572352,24.1200008392334
1770478679.3168747,9573376,24.1200008392334
1770478704.41151,9576448,24.1200008392334
1770478762.8737905,9583616,24.1200008392334
1770478796.0820577,9587712,24.1200008392334
1770479225.973841,9632000,101.62000274658203
1770479576.8923097,9670656,89.77999877929688
1770479601.9601283,9673728,89.77999877929688
1770479836.8229425,9698304,84.80000305175781
1770479862.057699,9701376,84.80000305175781
1770479878.848237,9703424,84.80000305175781
1770479895.7299001,9705472,84.80000305175781
1770480450.9579606,9764864,80.0999984741211
1770480475.97814,9767936,80.0999984741211
1770480752.3377457,9797632,88.5
1770480760.689343,9798656,88.5
1770480777.3869796,9800704,88.5
1770480794.0646226,9802752,88.5
1770481012.1377592,9825280,70.62000274658203
1770481062.1888561,9831424,70.62000274658203
1770481314.4316654,9858048,68.91999816894531
1770481322.8115518,9859072,68.91999816894531
1770481347.8865573,9862144,68.91999816894531
1770481381.3344207,9866240,68.91999816894531
1770481624.98202,9891840,51.939998626708984
1770481641.6098595,9893888,51.939998626708984
1770481888.4967887,9920000,60.220001220703125
1770481918.8638673,9923584,60.220001220703125
1770482221.6299388,9956352,27.780000686645508
1770482238.2385223,9958400,27.780000686645508
1770482246.6278582,9959424,27.780000686645508
1770482785.1172426,10016768,22.079999923706055
1770482793.6384466,10017792,22.079999923706055
1770482877.1931646,10028032,22.079999923706055
1770483073.05145,10048000,-44.619998931884766
1770483120.246898,10053632,-44.619998931884766
1770483137.0004065,10055680,-44.619998931884766
1770483389.2894113,10082304,-58.29999923706055
1770483422.8399525,10086400,-58.29999923706055
1770483448.0393436,10089472,-58.29999923706055
1770483456.45196,10090496,-58.29999923706055
1770483464.8325698,10091520,-58.29999923706055
1770483676.5427997,10113024,-23.979999542236328
1770483734.9526463,10120192,-23.979999542236328
1770483969.7268674,10144768,-6.619999885559082
1770484087.2450488,10159104,-6.619999885559082
1770484154.3429732,10167296,-6.619999885559082
1770484356.3994505,10187776,9.140000343322754
1770484364.7742376,10188800,9.140000343322754
1770485449.434373,10304512,1.0199999809265137
1770485474.9035144,10307584,1.0199999809265137
1770485483.2657216,10308608,1.0199999809265137
1770485771.1429389,10339328,-8.319999694824219
1770485863.0709617,10350592,-8.319999694824219
1770485879.8661375,10352640,-8.319999694824219
1770485913.4528902,10356736,-8.319999694824219
1770486066.2182992,10371072,12.180000305175781
1770486369.0545514,10403840,-20.860000610351562
1770486647.4628136,10433536,-33.34000015258789
1770486934.2654288,10464256,-16.899999618530273
1770486959.8243036,10467328,-16.899999618530273
1770486976.6219847,10469376,-16.899999618530273
1770486985.020276,10470400,-16.899999618530273
1770487018.6251264,10474496,-16.899999618530273
1770487228.7811542,10496000,-27.920000076293945
1770487525.502334,10528000,-52.380001068115234
1770487574.8938825,10533888,-52.380001068115234
1770487822.3237784,10560000,-35.380001068115234
1770487911.9802685,10570752,-35.380001068115234
1770487945.6862264,10574848,-35.380001068115234
1770488123.7573192,10592256,-23.139999389648438
1770488182.486411,10599424,-23.139999389648438
1770488417.9678159,10624000,5.360000133514404
1770488444.4169085,10627072,5.360000133514404
1770488486.2820175,10632192,5.360000133514404
1770488494.7004967,10633216,5.360000133514404
1770488612.239851,10647552,5.360000133514404
1770488773.2001302,10662912,7.440000057220459
1770488798.302719,10665984,7.440000057220459
1770488806.65991,10667008,7.440000057220459
1770489025.6663346,10689536,30.459999084472656
1770489068.2060275,10694656,30.459999084472656
1770489102.1552453,10698752,30.459999084472656
1770489110.5666409,10699776,30.459999084472656
1770489136.0113595,10702848,30.459999084472656
1770489389.5858998,10729472,14.899999618530273
1770489406.3499956,10731520,14.899999618530273
1770489465.0096114,10738688,14.899999618530273
1770489634.0948284,10755072,3.819999933242798
1770489642.3899996,10756096,3.819999933242798
1770489911.0637207,10784768,-4.28000020980835
1770489944.6696846,10788864,-4.28000020980835
1770489953.039101,10789888,-4.28000020980835
1770489969.74357,10791936,-4.28000020980835
1770489978.1043615,10792960,-4.28000020980835
1770490011.532037,10797056,-4.28000020980835
1770490061.6524427,10803200,-4.28000020980835
1770490239.0486305,10820608,39.97999954223633
1770490804.8332946,10881024,61.7599983215332
1770490821.826202,10883072,61.7599983215332
1770490830.1832564,10884096,61.7599983215332
1770490880.4835784,10890240,61.7599983215332
1770490905.651744,10893312,61.7599983215332
1770491109.0722537,10913792,82.58000183105469
1770492011.771061,11011072,100.81999969482422
1770492314.7618225,11043840,92.36000061035156
1770492331.4492066,11045888,92.36000061035156
1770492356.4113884,11048960,92.36000061035156
1770492372.9062479,11051008,92.36000061035156
1770492598.4555132,11074560,119.30000305175781
1770492631.9945924,11078656,119.30000305175781
1770492873.1072042,11104000,128.72000122070312
1770493474.4119208,11168768,72.08000183105469
1770493516.2535944,11173888,72.08000183105469
1770493524.6260734,11174912,72.08000183105469
1770493776.0236387,11201536,43.959999084472656
1770493792.7836833,11203584,43.959999084472656
1770494072.3114421,11233280,131.32000732421875
1770494376.78559,11266048,118.69999694824219
1770494655.7652457,11296000,107.4800033569336
1770494993.6551404,11332608,90.18000030517578
1770495330.6239464,11369472,85.22000122070312
1770495575.9564943,11395072,96.36000061035156
1770495584.3777554,11396096,96.36000061035156
1770495626.3779068,11401216,96.36000061035156
1770495634.7660344,11402240,96.36000061035156
1770495651.6061056,11404288,96.36000061035156
1770495847.2172365,11424000,126.23999786376953
1770496145.3165734,11456000,109.41999816894531
1770496158.9990606,11457536,109.41999816894531
1770496276.1003697,11471872,109.41999816894531
1770496284.4407096,11472896,109.41999816894531
1770496765.0578616,11523072,159.72000122070312
1770497101.7540603,11559936,146.1999969482422
1770497110.094322,11560960,146.1999969482422
1770498229.3777318,11680768,206.82000732421875
1770498246.3795252,11682816,206.82000732421875
1770498263.1628337,11684864,206.82000732421875
1770498271.5867276,11685888,206.82000732421875
1770499407.8802965,11808000,188.22000122070312
1770499440.5441008,11811840,188.22000122070312
1770499499.118982,11819008,188.22000122070312
1770499557.936655,11826176,188.22000122070312
1770499574.75657,11828224,188.22000122070312
1770499744.0966442,11844608,169.6199951171875
1770499752.4690616,11845632,169.6199951171875
1770499811.0183458,11852800,169.6199951171875
1770500021.9806159,11874304,150.0
1770500367.8921247,11912192,151.97999572753906
1770500630.2553163,11939840,133.02000427246094
1770500647.2063506,11941888,133.02000427246094
1770500993.2322667,11979776,164.0800018310547
1770501027.0234227,11983872,164.0800018310547
1770501069.171534,11988992,164.0800018310547
1770501204.4409857,12001280,119.0199966430664
1770501246.5104024,12006400,119.0199966430664
1770501280.191486,12010496,119.0199966430664
1770501490.1369412,12032000,134.0399932861328
1770501558.8274572,12040192,134.0399932861328
1770502091.099905,12096512,126.87999725341797
1770502116.5372741,12099584,126.87999725341797
1770502437.318355,12134400,88.05999755859375
1770502690.6756575,12161024,134.60000610351562
1770502707.732893,12163072,134.60000610351562
1770502724.5641186,12165120,134.60000610351562
1770502749.9255023,12168192,134.60000610351562
1770503870.1743953,12288000,93.5999984741211
1770503905.0054402,12292096,93.5999984741211
1770504168.3652034,12320000,45.939998626708984
1770504192.679809,12322816,45.939998626708984
1770504201.1277177,12323840,45.939998626708984
1770504471.386544,12352512,69.26000213623047
1770505071.633731,12417024,107.30000305175781
1770505401.8043833,12452864,91.5
1770505418.5442448,12454912,91.5
1770505738.7894542,12489728,82.54000091552734
1770505747.2051668,12490752,82.54000091552734
1770505772.285311,12493824,82.54000091552734
1770506260.9822605,12545024,61.900001525878906
1770506277.927607,12547072,61.900001525878906
1770506328.3224149,12553216,61.900001525878906
1770506353.478518,12556288,61.900001525878906
1770506403.7288952,12562432,61.900001525878906
1770506564.8167596,12577792,96.0
1770506581.731334,12579840,96.0
1770506590.1424847,12580864,96.0
1770506607.0468915,12582912,96.0
1770506615.4647505,12583936,96.0
1770506851.4138606,12608512,126.95999908447266
1770506877.0127814,12611584,126.95999908447266
1770507735.3359506,12704000,50.65999984741211
1770507751.253049,12705792,50.65999984741211
1770508045.7034261,12737536,107.95999908447266
1770508329.4696138,12768000,120.0199966430664
1770508627.0786052,12800000,78.62000274658203
1770508670.5688756,12805120,78.62000274658203
1770508729.293017,12812288,78.62000274658203
1770509219.7625663,12864000,64.27999877929688
1770509241.8909986,12866560,64.27999877929688
1770509275.5489278,12870656,64.27999877929688
1770509519.6126163,12896256,35.880001068115234
1770509528.381608,12897280,35.880001068115234
1770509824.4973657,12929024,42.599998474121094
1770510127.5971596,12961792,44.2400016784668
1770511061.55494,13063168,67.18000030517578
1770511086.8144262,13066240,67.18000030517578
1770511095.2426102,13067264,67.18000030517578
1770511120.3326855,13070336,67.18000030517578
1770511128.7249842,13071360,67.18000030517578
1770511331.0367045,13091840,86.5999984741211
1770511356.1483715,13094912,86.5999984741211
1770511601.3517714,13120512,70.62000274658203
1770511626.9836483,13123584,70.62000274658203
1770511660.760493,13127680,70.62000274658203
1770511677.525003,13129728,70.62000274658203
1770511736.4307315,13136896,70.62000274658203
1770511897.2752795,13152256,73.45999908447266
1770511922.3963969,13155328,73.45999908447266
1770511930.7061796,13156352,73.45999908447266
1770511938.955345,13157376,73.45999908447266
1770511996.8771493,13164544,73.45999908447266
1770512013.3671699,13166592,73.45999908447266
1770512021.5878925,13167616,73.45999908447266
1770512187.81263,13184000,147.22000122070312
1770512290.1498036,13196288,147.22000122070312
1770512315.356708,13199360,147.22000122070312
1770512323.755118,13200384,147.22000122070312
1770512552.0438657,13223936,137.36000061035156
1770513689.1060345,13345792,104.68000030517578
1770513705.796262,13347840,104.68000030517578
1770513722.6583004,13349888,104.68000030517578
1770513731.0657344,13350912,104.68000030517578
1770513789.9608428,13358080,104.68000030517578
1770513798.3902946,13359104,104.68000030517578
1770513806.7438698,13360128,104.68000030517578
1770513815.0717576,13361152,104.68000030517578
1770514025.726868,13382656,144.72000122070312
1770514051.0486724,13385728,144.72000122070312
1770514270.3310895,13408256,150.72000122070312
1770514608.0517588,13445120,101.72000122070312
1770515163.5106819,13504512,115.0999984741211
1770515780.4475327,13571072,121.0
1770515797.1853337,13573120,121.0
1770516353.2612386,13632512,167.5800018310547
1770516387.0083861,13636608,167.5800018310547
1770516420.4902842,13640704,167.5800018310547
1770516647.1401289,13664256,165.5800018310547
1770516976.394322,13700096,150.67999267578125
1770517018.5364876,13705216,150.67999267578125
1770517247.009044,13728768,130.13999938964844
1770517263.988337,13730816,130.13999938964844
1770517537.2115598,13760000,139.97999572753906
1770517559.5980446,13762560,139.97999572753906
1770517835.9912364,13792000,131.39999389648438
1770517855.915607,13794304,131.39999389648438
1770517889.552546,13798400,131.39999389648438
1770518160.5014517,13827072,131.89999389648438
1770518432.0742369,13856000,112.0999984741211
1770518448.083377,13857792,112.0999984741211
1770519036.524559,13921280,125.73999786376953
1770519323.152713,13952000,158.6999969482422
1770519349.7653544,13955072,158.6999969482422
1770519374.916226,13958144,158.6999969482422
1770519922.6716166,14016512,120.08000183105469
1770520219.4021013,14048000,147.27999877929688
1770520239.116371,14050304,147.27999877929688
1770520289.2944298,14056448,147.27999877929688
1770520540.8023245,14083072,199.52000427246094
1770520549.2409952,14084096,199.52000427246094
1770521738.112092,14212096,118.4000015258789
1770521804.4533417,14220288,118.4000015258789
1770521997.406641,14240000,159.10000610351562
1770522332.6843202,14276608,179.6999969482422
1770522591.944492,14304000,181.0399932861328
1770522662.3131616,14312448,181.0399932861328
1770522679.168995,14314496,181.0399932861328
1770522899.0461116,14337024,173.25999450683594
1770522916.2200966,14339072,173.25999450683594
1770522924.724028,14340096,173.25999450683594
1770522950.001073,14343168,173.25999450683594
1770523195.0831015,14368768,124.30000305175781
1770523516.5506651,14403584,106.81999969482422
1770523524.9781172,14404608,106.81999969482422
1770523533.398079,14405632,106.81999969482422
1770523567.0738716,14409728,106.81999969482422
1770523583.8584287,14411776,106.81999969482422
1770523592.3030634,14412800,106.81999969482422
1770523617.5072453,14415872,106.81999969482422
1770523634.2579746,14417920,106.81999969482422
1770523642.6236777,14418944,106.81999969482422
1770523786.6347258,14432256,118.12000274658203
1770523829.2323463,14437376,118.12000274658203
1770523854.6628087,14440448,118.12000274658203
1770524101.0703847,14466048,114.0999984741211
1770524386.4212859,14496768,126.86000061035156
1770524428.8173294,14501888,126.86000061035156
1770524437.238628,14502912,126.86000061035156
1770524462.3234873,14505984,126.86000061035156
1770524479.0534081,14508032,126.86000061035156
1770524495.8110356,14510080,126.86000061035156
1770524512.487601,14512128,126.86000061035156
1770524520.8299875,14513152,126.86000061035156
1770524529.1976192,14514176,126.86000061035156
1770524975.832703,14560256,138.72000122070312
1770525017.9805717,14565376,138.72000122070312
1770525043.1056533,14568448,138.72000122070312
1770525320.677424,14598144,113.66000366210938
1770525346.1049201,14601216,113.66000366210938
1770525372.484018,14604288,113.66000366210938
1770525894.2041166,14659584,93.19999694824219
1770526162.2505445,14688256,109.94000244140625
1770526204.8156152,14693376,109.94000244140625
1770526238.6446502,14697472,109.94000244140625
1770526255.4347982,14699520,109.94000244140625
1770526272.2237294,14701568,109.94000244140625
1770526492.1168723,14724096,106.0999984741211
1770527651.3527608,14849024,81.5199966430664
1770527685.0201511,14853120,81.5199966430664
1770527938.169861,14880000,130.0
1770527954.2236123,14881792,130.0
1770527971.125823,14883840,130.0
1770527979.6147187,14884864,130.0
1770528030.2926233,14891008,130.0
1770528241.9032795,14912512,127.37999725341797
1770528267.2709463,14915584,127.37999725341797
1770528284.0172925,14917632,127.37999725341797
1770528570.1301868,14948352,119.19999694824219
1770529134.6120415,15008768,80.54000091552734
1770529168.5078192,15012864,80.54000091552734
1770529202.2929895,15016960,80.54000091552734
1770529446.975254,15042560,65.13999938964844
1770529472.1808066,15045632,65.13999938964844
1770529505.5597515,15049728,65.13999938964844
1770529547.3722076,15054848,65.13999938964844
1770529555.7007625,15055872,65.13999938964844
1770529720.6863909,15072000,123.33999633789062
1770531501.8351326,15264000,108.80000305175781
1770531542.7469585,15268864,108.80000305175781
1770531584.6958997,15273984,108.80000305175781
1770531593.0679061,15275008,108.80000305175781
1770531618.2604249,15278080,108.80000305175781
1770531804.1824088,15296512,91.77999877929688
1770532412.3835924,15362048,88.16000366210938
1770532429.2365687,15364096,88.16000366210938
1770532437.6721072,15365120,88.16000366210938
1770532715.7565496,15394816,130.86000061035156
1770532724.1400008,15395840,130.86000061035156
1770532749.3858566,15398912,130.86000061035156
1770533888.9738307,15520768,188.17999267578125
1770533923.016685,15524864,188.17999267578125
1770533956.764102,15528960,188.17999267578125
1770534486.8853562,15585280,116.23999786376953
1770534553.654744,15593472,116.23999786376953
1770534595.3632452,15598592,116.23999786376953
1770534603.7446291,15599616,116.23999786376953
1770534789.5589404,15618048,124.68000030517578
1770534823.1975713,15622144,124.68000030517578
1770534831.5223851,15623168,124.68000030517578
1770534848.2384315,15625216,124.68000030517578
1770534856.6379457,15626240,124.68000030517578
1770535661.088174,15712000,200.83999633789062
1770535664.006005,15712256,200.83999633789062
1770535698.1186416,15716352,200.83999633789062
1770535715.073372,15718400,200.83999633789062
1770535723.4978244,15719424,200.83999633789062
1770535748.7368448,15722496,200.83999633789062
1770536873.1752863,15842304,158.67999267578125
1770537149.1899896,15872000,184.44000244140625
1770537192.8380387,15877120,184.44000244140625
1770538086.888402,15973376,191.0
1770538392.1526122,16006144,168.89999389648438
1770538639.9026883,16032000,153.44000244140625
1770538655.9318702,16033792,153.44000244140625
1770538672.779843,16035840,153.44000244140625
1770538706.5922608,16039936,153.44000244140625
1770538715.0298083,16040960,153.44000244140625
1770538949.8965394,16065536,180.83999633789062
1770538958.30306,16066560,180.83999633789062
1770538966.7580206,16067584,180.83999633789062
1770539000.5032015,16071680,180.83999633789062
1770539008.9612358,16072704,180.83999633789062
1770539234.498197,16096000,194.9600067138672
1770539246.2326088,16097280,194.9600067138672
1770539280.0253696,16101376,194.9600067138672
1770539296.887392,16103424,194.9600067138672
1770539566.538505,16132096,201.47999572753906
1770539583.30333,16134144,201.47999572753906
1770539953.181321,16175104,201.9600067138672
1770540147.3382304,16194560,194.77999877929688
1770540434.3005016,16225280,206.6199951171875
1770540739.6071918,16258048,195.27999877929688
1770540748.06443,16259072,195.27999877929688
1770541320.3970237,16320512,218.52000427246094
1770541329.089024,16321536,218.52000427246094
1770541634.5103457,16354304,161.8000030517578
1770541668.6468263,16358400,161.8000030517578
1770541914.6098957,16384000,84.81999969482422
1770542212.617233,16416000,191.82000732421875
1770542228.5442595,16417792,191.82000732421875
1770542509.1194067,16448000,231.8000030517578
1770542522.7971847,16449536,231.8000030517578
1770542531.188807,16450560,231.8000030517578
1770542564.9316344,16454656,231.8000030517578
1770542825.8722043,16482304,245.3800048828125
1770542834.331013,16483328,245.3800048828125
1770543409.8676603,16544768,162.25999450683594
1770543469.1521282,16551936,162.25999450683594
1770543477.5985851,16552960,162.25999450683594
1770543999.961773,16608000,173.6199951171875
1770544002.848894,16608256,173.6199951171875
1770544011.6517367,16609280,173.6199951171875
1770544037.177106,16612352,173.6199951171875
1770544045.6635377,16613376,173.6199951171875
1770544298.1438339,16640000,172.36000061035156
1770544324.70204,16643072,172.36000061035156
1770544408.7847216,16653312,172.36000061035156
1770544611.8436377,16673792,147.9199981689453
1770544628.7449965,16675840,147.9199981689453
1770544637.149606,16676864,147.9199981689453
1770544645.534553,16677888,147.9199981689453
1770544653.8877559,16678912,147.9199981689453
1770545235.3995035,16741376,132.75999450683594
1770545269.0132859,16745472,132.75999450683594
1770545514.063754,16771072,137.82000732421875
1770545793.2184753,16800768,168.05999755859375
1770546084.312359,16832000,149.5800018310547
1770546123.071085,16836608,149.5800018310547
1770546131.4153662,16837632,149.5800018310547
1770546139.7899296,16838656,149.5800018310547
1770546173.335297,16842752,149.5800018310547
1770547873.8430169,17025024,141.97999572753906
1770547899.3954806,17028096,141.97999572753906
1770547907.8562422,17029120,141.97999572753906
1770547924.705311,17031168,141.97999572753906
1770547941.628184,17033216,141.97999572753906
1770547949.9992285,17034240,141.97999572753906
1770548499.8803856,17092608,59.119998931884766
1770548768.5124242,17121280,135.75999450683594
1770548776.9049866,17122304,135.75999450683594
1770548785.2945347,17123328,135.75999450683594
1770548802.1240287,17125376,135.75999450683594
1770548810.5548623,17126400,135.75999450683594
1770548818.9599733,17127424,135.75999450683594
1770549088.7533927,17156096,155.3000030517578
1770549114.1286454,17159168,155.3000030517578
1770549122.6071482,17160192,155.3000030517578
1770549156.5316708,17164288,155.3000030517578
1770549173.4390707,17166336,155.3000030517578
1770549190.3436215,17168384,155.3000030517578
1770549353.0714266,17184000,105.04000091552734
1770549360.4418993,17184768,105.04000091552734
1770549385.9411333,17187840,105.04000091552734
1770549394.4106593,17188864,105.04000091552734
1770549402.8749187,17189888,105.04000091552734
1770549961.452669,17249280,129.3000030517578
1770550012.5998704,17255424,129.3000030517578
1770550259.6897757,17281024,74.55999755859375
1770550276.733353,17283072,74.55999755859375
1770550850.594211,17344512,128.33999633789062
1770550910.4023595,17351680,128.33999633789062
1770550927.3340852,17353728,128.33999633789062
1770550961.1828039,17357824,128.33999633789062
1770551231.6561682,17386496,142.1999969482422
1770551459.7746346,17410048,86.73999786376953
1770551535.5762434,17419264,86.73999786376953
1770551560.7057536,17422336,86.73999786376953
1770551569.1230543,17423360,86.73999786376953
1770551586.0025122,17425408,86.73999786376953
1770551594.4213417,17426432,86.73999786376953
1770551602.8465574,17427456,86.73999786376953
1770552344.1730485,17505280,143.0
1770552352.5971196,17506304,143.0
1770552936.145126,17568768,102.94000244140625
1770552970.1657732,17572864,102.94000244140625
1770554145.4932327,17698816,116.0199966430664
1770554187.5795026,17703936,116.0199966430664
1770554238.154826,17710080,116.0199966430664
1770554246.5580544,17711104,116.0199966430664
1770554263.3817844,17713152,116.0199966430664
1770555012.8149772,17792000,104.83999633789062
1770555031.039687,17794048,104.83999633789062
1770555039.4266796,17795072,104.83999633789062
1770555047.8568459,17796096,104.83999633789062
1770555613.1169891,17856512,125.23999786376953
1770555630.0037758,17858560,125.23999786376953
1770555655.18275,17861632,125.23999786376953
1770555663.5822313,17862656,125.23999786376953
1770555688.632666,17865728,125.23999786376953
1770555697.0724401,17866752,125.23999786376953
1770555908.0860023,17888256,168.3800048828125
1770555933.5449877,17891328,168.3800048828125
1770557696.8811898,18080000,100.86000061035156
1770557996.5668678,18112000,90.87999725341797
1770558001.730638,18112512,90.87999725341797
1770558010.318819,18113536,90.87999725341797
1770558035.596774,18116608,90.87999725341797
1770558052.4298246,18118656,90.87999725341797
1770558348.6261735,18150400,152.86000061035156
1770558357.1463897,18151424,152.86000061035156
1770558374.1940644,18153472,152.86000061035156
1770560111.2997148,18339840,120.5
1770560136.6264737,18342912,120.5
1770560153.5101974,18344960,120.5
1770560170.3674564,18347008,120.5
1770560178.8052177,18348032,120.5
1770560187.2030146,18349056,120.5
1770560406.7276251,18371584,179.33999633789062
1770560415.1914058,18372608,179.33999633789062
1770560423.6818264,18373632,179.33999633789062
1770560449.1386511,18376704,179.33999633789062
1770560516.9124372,18384896,179.33999633789062
1770560675.2227108,18400000,149.13999938964844
1770560678.1363325,18400256,149.13999938964844
1770560973.5852,18432000,120.33999633789062
1770560983.1643167,18433024,120.33999633789062
1770561572.6143427,18496512,140.16000366210938
1770561606.6282516,18500608,140.16000366210938
1770561623.5028255,18502656,140.16000366210938
1770561640.3127005,18504704,140.16000366210938
1770561868.3722389,18528256,159.4600067138672
1770561893.986339,18531328,159.4600067138672
1770561902.475516,18532352,159.4600067138672
1770563366.2564156,18689024,138.6199951171875
1770563374.8523316,18690048,138.6199951171875
1770563408.6098504,18694144,138.6199951171875
1770563670.0300636,18721792,128.22000122070312
1770563678.4530873,18722816,128.22000122070312
1770563703.6891353,18725888,128.22000122070312
1770563737.3052845,18729984,128.22000122070312
1770564554.6735792,18817024,158.47999572753906
1770564596.743959,18822144,158.47999572753906
1770564841.884491,18848000,116.05999755859375
1770564849.2002873,18848768,116.05999755859375
1770565161.5546274,18882560,125.58000183105469
1770565464.6756108,18915328,154.5399932861328
1770565473.0810857,18916352,154.5399932861328
1770565489.8842506,18918400,154.5399932861328
1770565506.6734605,18920448,154.5399932861328
1770565515.1215649,18921472,154.5399932861328
1770565732.4177895,18944000,112.5
1770566029.7108047,18976000,83.22000122070312
1770566070.8524122,18980864,83.22000122070312
1770566096.1245785,18983936,83.22000122070312
1770566104.5930417,18984960,83.22000122070312
1770566138.248439,18989056,83.22000122070312
1770566171.8499982,18993152,83.22000122070312
1770566180.2353234,18994176,83.22000122070312
1770566188.6097546,18995200,83.22000122070312
1770570510.8977787,19458048,114.08000183105469
1770570544.4694185,19462144,114.08000183105469
1770570561.1972885,19464192,114.08000183105469
1770571387.0834143,19552256,89.62000274658203
1770571680.9335093,19584000,100.45999908447266
1770571715.8265264,19588096,100.45999908447266
1770571724.2719626,19589120,100.45999908447266
1770572282.4581852,19648512,126.5
1770572324.534174,19653632,126.5
1770572366.4662676,19658752,126.5
1770572573.8629525,19680000,115.54000091552734
1770572594.0497863,19682304,115.54000091552734
1770572619.538617,19685376,115.54000091552734
1770573171.4142427,19744000,126.36000061035156
1770573187.1247108,19745792,126.36000061035156
1770573203.9120061,19747840,126.36000061035156
1770574103.6151905,19845120,127.36000061035156
1770574137.4188838,19849216,127.36000061035156
1770574391.7905629,19875840,128.36000061035156
1770574400.1704154,19876864,128.36000061035156
1770574433.8081965,19880960,128.36000061035156
1770574459.0327034,19884032,128.36000061035156
1770574467.3392596,19885056,128.36000061035156
1770574500.8470528,19889152,128.36000061035156
1770574517.6016457,19891200,128.36000061035156
1770574655.9473994,19904000,108.76000213623047
1770574661.1062155,19904512,108.76000213623047
1770574954.3450716,19936000,138.10000610351562
1770574999.5065808,19941376,138.10000610351562
1770575016.3273678,19943424,138.10000610351562
1770575024.7295613,19944448,138.10000610351562
1770575033.1018343,19945472,138.10000610351562
1770575250.855218,19968000,125.12000274658203
1770575260.308605,19969024,125.12000274658203
1770575563.696612,20001792,164.33999633789062
1770575572.1230965,20002816,164.33999633789062
1770576145.0821812,20064256,144.47999572753906
1770576153.8563735,20065280,144.47999572753906
1770576170.7716575,20067328,144.47999572753906
1770576187.76019,20069376,144.47999572753906
1770576213.1328864,20072448,144.47999572753906
1770576229.962058,20074496,144.47999572753906
1770576238.4466677,20075520,144.47999572753906
1770577040.6757925,20160512,171.86000061035156
1770577049.2311666,20161536,171.86000061035156
1770577082.8392558,20165632,171.86000061035156
1770577116.5311334,20169728,171.86000061035156
1770577133.3285792,20171776,171.86000061035156
1770577141.7029955,20172800,171.86000061035156
1770577175.2988775,20176896,171.86000061035156
1770577183.669989,20177920,171.86000061035156
1770577343.0056481,20193280,178.02000427246094
1770577368.2686994,20196352,178.02000427246094
1770577376.7365437,20197376,178.02000427246094
1770577393.703225,20199424,178.02000427246094
1770577427.5452337,20203520,178.02000427246094
1770577461.3860712,20207616,178.02000427246094
1770577469.8048253,20208640,178.02000427246094
1770577478.2844837,20209664,178.02000427246094
1770577665.1143606,20228096,133.05999755859375
1770577681.9381282,20230144,133.05999755859375
1770577690.345109,20231168,133.05999755859375
1770577698.7577853,20232192,133.05999755859375
1770577724.0078487,20235264,133.05999755859375
1770577942.9676871,20257792,124.68000030517578
1770577951.360644,20258816,124.68000030517578
1770578280.5724924,20294656,155.60000610351562
1770578305.8783665,20297728,155.60000610351562
1770578314.362938,20298752,155.60000610351562
1770578331.1643438,20300800,155.60000610351562
1770578576.1725304,20326400,169.3000030517578
1770578601.3087318,20329472,169.3000030517578
1770578818.9109416,20352000,156.97999572753906
1770578828.3312879,20353024,156.97999572753906
1770578836.8675535,20354048,156.97999572753906
1770578845.2668018,20355072,156.97999572753906
1770578853.693319,20356096,156.97999572753906
1770578878.7964466,20359168,156.97999572753906
1770579434.393782,20418560,201.39999389648438
1770579442.889414,20419584,201.39999389648438
1770580009.2395449,20480000,96.04000091552734
1770580027.3370423,20482048,96.04000091552734
1770580044.0984244,20484096,96.04000091552734
1770580052.4924157,20485120,96.04000091552734
1770580060.9128106,20486144,96.04000091552734
1770580306.8605964,20512000,113.36000061035156
1770580314.2629764,20512768,113.36000061035156
1770580322.9479783,20513792,113.36000061035156
1770580339.9292266,20515840,113.36000061035156
1770580365.2502968,20518912,113.36000061035156
1770580610.0504484,20544512,85.05999755859375
1770580627.31167,20546560,85.05999755859375
1770580635.8371606,20547584,85.05999755859375
1770582115.9227214,20706304,158.27999877929688
1770582404.919172,20737024,132.4600067138672
1770582430.4549139,20740096,132.4600067138672
1770582438.9334984,20741120,132.4600067138672
1770583315.244789,20835328,114.37999725341797
1770583348.8167467,20839424,114.37999725341797
1770583382.4428725,20843520,114.37999725341797
1770583390.8487387,20844544,114.37999725341797
1770583584.2153165,20864000,131.0
1770583636.12464,20870144,131.0
1770583906.1322503,20898816,176.27999877929688
1770584478.204936,20960000,128.16000366210938
1770584489.7983885,20961280,128.16000366210938
1770584828.3926709,20998144,106.45999908447266
1770584836.8671453,20999168,106.45999908447266
1770587459.1479397,21280000,118.80000305175781
1770587466.5375545,21280768,118.80000305175781
1770587758.0964472,21312000,122.0
1770587780.2959127,21314560,122.0
1770588056.530728,21344000,170.75999450683594
1770588085.0048096,21347328,170.75999450683594
1770588143.981368,21354496,170.75999450683594
1770588160.7740262,21356544,170.75999450683594
1770588951.0873477,21440000,136.05999755859375
1770588956.115121,21440512,136.05999755859375
1770589015.1539888,21447680,136.05999755859375
1770589031.9381475,21449728,136.05999755859375
1770589040.317821,21450752,136.05999755859375
1770589065.4672916,21453824,136.05999755859375
1770589107.5696461,21458944,136.05999755859375
1770589260.0919964,21473280,178.74000549316406
1770589302.451718,21478400,178.74000549316406
1770589545.7916944,21504000,159.9600067138672

